Recursive Entropic Variational Inference for Nonlinear State-Space Models

We present a class of algorithms for state estimation in nonlinear, non-Gaussian state-space models. Our approach is based on a variational Lagrangian formulation that casts Bayesian inference as a sequence of entropic trust-region updates subject to dynamic consistency constraints. This framework gives rise to a family of forward-backward algorithms whose structure is determined by the chosen factorization of the variational posterior. By focusing on Gauss--Markov approximations, we derive recursive schemes with favorable computational complexity. For general nonlinear, non-Gaussian models, we close the recursions using generalized statistical linear regression and Fourier--Hermite moment matching.

==> figures/results_cubic_elbo_hyb.csv <==
iter,FH_eps1,FH_eps5,GSLR_eps1,GSLR_eps5,IPLS,LM_IPLS
0,-12101.78072309302,-12101.78072309302,-12101.78072309302,-12101.78072309302,-12101.78072309302,-12101.78072309302
1,-11041.653569909566,-10200.179132419578,-11381.421615361862,-10718.796255797868,-12901.78072309302,-9290.18456079803
2,-10367.414219933667,-9772.63475575,-10916.00787371249,-10379.852785435358,-12901.78072309302,-7688.978426028917
3,-10056.188758226652,-9381.054693006017,-10560.65144932686,-9735.374710894035,-12901.78072309302,-7041.339040651172
4,-9922.736494719607,-8520.696899200242,-10291.701764880985,-9001.102627496935,-8444.560788654175,-6537.760298554519
5,-9429.35394073871,-7919.553907796391,-10003.825671061215,-8328.093246690552,-6509.053448813318,-6569.439414643583
6,-9051.242289025491,-7518.860270195103,-9750.816906208442,-7838.235296687417,-7480.992004725645,-6589.036323348423
7,-8718.333542888766,-7226.163172153559,-9489.715966447104,-7514.356311016907,-6502.166728255515,-6579.184171880655
8,-8470.867611021782,-7014.981813096771,-9227.913595224016,-7286.114224446213,-7371.5009965338395,-6622.063518633815
9,-8232.911344416048,-6858.241917413086,-8964.439183651295,-7112.212470762239,-6506.79052428324,-6632.881726452073
10,-8003.42290442608,-6740.642408405085,-8700.995539748536,-6975.774919682099,-7236.8195986404135,-6729.477448558032
11,-7796.397647342665,-6648.809622632631,-8449.303031175483,-6870.932579514041,-6506.5267327994015,-6691.845279565035
12,-7615.862268293397,-6576.718303492404,-8221.148013058,-6792.044502390095,-7207.582860827301,-6854.434475797068
13,-7446.035247678037,-6516.012632344798,-8021.161729316664,-6728.71729857743,-6507.422843553392,-6719.033458472199
14,-7305.784072396884,-6470.515395432402,-7848.458965371871,-6678.636683830836,-7213.682450166874,-6951.220423754867
15,-7189.106298720049,-6435.591671844523,-7699.792848044404,-6636.4481659381045,-6508.760118800372,-6740.058843353911
16,-7090.050464139917,-6409.187070446569,-7571.21341948052,-6599.11720315707,-7204.944541341594,-6983.594950413446
17,-7004.749813820083,-6392.072909413547,-7458.856333158799,-6574.652133887044,-6509.019826670992,-6766.264639991121
18,-6930.7168628009595,-6383.279023589971,-7369.002632539287,-6565.986878166945,-7214.875736897251,-6946.574162408601
19,-6866.006991783452,-6375.863717843094,-7286.945873539265,-6566.017889328433,-6509.9194626482185,-6772.266498102275
20,-6808.900203298943,-6377.323822533979,-7211.649652593096,-6571.74146945912,-7203.17571706632,-6942.836031645094
21,-6757.957611264317,-6373.93989246387,-7142.442317370917,-6564.970390623007,-6509.761164104209,-6781.459647415571
22,-6712.139427469199,-6375.538305905324,-7078.9715274892715,-6581.806763730001,-7215.607446348201,-6944.904552805978
23,-6670.7646816405895,-6376.516406164825,-7021.119204385422,-6560.781910291057,-6510.844923818901,-6780.427504651169
24,-6633.370777880595,-6377.220115709516,-6973.835376734756,-6602.055769002443,-7203.8418990176215,-6937.606450904233
25,-6602.732950259791,-6376.938213491495,-6930.733870664937,-6554.687869938875,-6510.708454807304,-6790.560918584546
26,-6574.659200987365,-6379.609314905003,-6891.80027050993,-6586.31226077748,-7215.904180088623,-6940.393637331179
27,-6549.042646176608,-6376.132754033848,-6856.898696263947,-6571.191811994766,-6511.7861411520225,-6789.401624124276
28,-6525.809485247701,-6379.315862434965,-6825.795333807831,-6579.303607848868,-7203.6002642665635,-6936.309117263147
29,-6504.896325478034,-6376.892021351902,-6798.194263564863,-6567.3895739891195,-6511.58069707856,-6796.943300660094
30,-6486.231955976304,-6377.670274289529,-6773.772173018635,-6600.851052797321,-7215.504129971399,-6940.393832796613
31,-6469.724670768798,-6379.248870777963,-6752.2039343151855,-6554.9770288504515,-6512.591819023944,-6792.937811044167
32,-6455.257130479487,-6379.46103065052,-6733.175651469985,-6600.008400767312,-7203.2242661929295,-6937.34336604139
33,-6441.559066693904,-6376.497390346122,-6714.834587290383,-6559.053514675097,-6512.321555176842,-6799.0147369783135
34,-6429.839355516833,-6380.358529831012,-6698.167540433877,-6573.164186063387,-7215.125784932879,-6940.921472400683
35,-6419.207771894345,-6378.9796159995085,-6682.1243244879615,-6580.581470530957,-6513.265336562556,-6794.027266494887
36,-6410.396450195087,-6376.912526217057,-6665.991047810534,-6575.8721299505105,-7202.843977758036,-6939.113417825583
37,-6402.91190188537,-6379.215656599437,-6649.810596673143,-6571.254646122592,-6512.930046356316,-6799.85084013341
38,-6397.054717774375,-6382.13196859844,-6633.466591466394,-6604.761321530219,-7214.759399574583,-6942.264318679234
39,-6392.322521803296,-6375.137808137105,-6614.9461042633,-6548.8517237107735,-6513.81247473665,-6794.741801302998
40,-6387.505486423125,-6380.655233800465,-6596.669896193032,-6610.260568831998,-7202.493749352413,-6940.490578790031
41,-6383.0302111468745,-6381.172333180166,-6587.813112729657,-6544.627395024979,-6513.422868567737,-6800.447047568063
42,-6380.125922984832,-6374.341701029501,-6576.285255411071,-6589.188388755654,-7214.45204147121,-6942.119386732032
43,-6376.605714688918,-6382.114431046808,-6577.740789780386,-6560.434134956238,-6514.254065417945,-6795.194636212191
44,-6375.269061829848,-6376.812412764171,-6560.879762817434,-6584.343892978663,-7202.193856155239,-6940.357093520141
45,-6372.967512103925,-6375.474726327411,-6577.653410048745,-6568.463210784972,-6513.8185640915035,-6800.620760442915
46,-6374.389610222586,-6374.610048142031,-6564.498367401956,-6580.343031118086,-7214.203901972965,-6941.689938981045
47,-6372.92927781296,-6380.199458041026,-6579.270305120141,-6577.473110605784,-6514.6036957065,-6795.269187712289
48,-6373.599790017526,-6375.81510055909,-6567.024843735366,-6575.7051180320705,-7201.93907909196,-6940.842718863267
49,-6374.078274402147,-6379.549295726967,-6572.120836792041,-6575.04280578521,-6514.12690355575,-6800.45999229345
50,-6373.7938392932465,-6376.406359066763,-6566.886763581153,-6593.043903911675,-7214.015403460493,-6942.656379462839
51,-6373.961042599182,-6380.984282550518,-6573.768668049783,-6557.039342486734,-6514.869482128346,-6795.165888264503
52,-6373.627622350921,-6376.711404598431,-6585.024674590912,-6608.06921404535,-7201.72983058987,-6943.139499980368
53,-6374.709007275437,-6379.340379261659,-6563.457584960591,-6553.504732765418,-6514.356885418005,-6800.3934848858735
54,-6374.3361799205195,-6376.494622242682,-6578.376104978812,-6588.496466783057,-7213.8886596901575,-6945.654117487983
55,-6375.007498105422,-6379.779861481751,-6562.510213749037,-6572.80221149592,-6515.062319594144,-6795.446321294574
56,-6375.223225562868,-6376.896073587148,-6577.049020543915,-6565.147159582845,-7201.56019333039,-6945.561429542893
57,-6373.700660386635,-6379.9238975395665,-6570.440945876792,-6589.111840832803,-6514.521866492069,-6800.7599291813385
58,-6375.142637297199,-6376.56705044627,-6562.6100921492725,-6566.969202059231,-7213.817844367108,-6945.197410969691
59,-6373.460781778171,-6380.004972598974,-6577.113857943637,-6577.117320308438,-6515.197005797569,-6795.837130765074
60,-6375.893106543761,-6378.196827855537,-6563.374412543799,-6588.637184270472,-7201.415657993067,-6942.974217948588
61,-6373.459191743704,-6378.7244293730155,-6572.305701033498,-6555.6814869508125,-6514.63762745047,-6801.038420992198
62,-6375.542050012791,-6377.602707638957,-6570.309493101564,-6602.731594893281,-7213.793368003327,-6942.319305880743
63,-6374.390199954423,-6379.873555795215,-6587.882973494965,-6555.984902634851,-6515.288806907075,-6796.272737084598
64,-6374.700813957303,-6376.602553937433,-6564.055639387957,-6592.8939064881615,-7201.279797994689,-6940.742318136523
65,-6374.42092949961,-6379.582942822656,-6585.487464663781,-6571.0392721525495,-6514.718877079631,-6801.601239242809
66,-6373.547454420204,-6378.201679353072,-6563.628241953182,-6564.955630599793,-7213.807927690716,-6940.42993368387
67,-6375.962067223807,-6378.530144398351,-6584.552571542482,-6591.207943960784,-6515.350668251162,-6796.9564425543285
68,-6373.095923480065,-6378.06436973915,-6564.166363471614,-6565.405646351726,-7201.1383084511435,-6939.015665661248
69,-6375.650026134303,-6379.774100970147,-6585.954498798695,-6578.2751978551705,-6514.777483490818,-6802.055749755756
70,-6373.758038924713,-6377.089682555525,-6561.745611961993,-6584.61499436439,-7213.857599151842,-6938.758931384817
71,-6374.270293982306,-6379.429380364068,-6579.335515468628,-6558.418917416711,-6515.392349581961,-6796.976289999762
72,-6374.6690177369455,-6379.34494271199,-6563.973769402121,-6601.227662004488,-7200.979562652764,-6937.478712863653
73,-6373.506313183637,-6377.2543725629375,-6578.901627179362,-6558.421316182121,-6514.822338858064,-6801.6119984448405
74,-6377.45015299984,-6379.335670757244,-6572.697958206472,-6586.692495027248,-7213.9395322538885,-6937.327781160498
75,-6373.269892006279,-6381.191420200099,-6561.426957462957,-6579.431668673179,-6515.420758036609,-6796.693370942364
76,-6374.710580597425,-6375.526555032555,-6575.556813310446,-6563.86756787631,-7200.795253531633,-6936.151035633091
77,-6374.297298725782,-6380.403207069572,-6574.13692373594,-6587.300515433552,-6514.859920553516,-6802.1723200487495
78,-6373.973717528158,-6381.398163713312,-6561.909292034158,-6571.16335305157,-7214.048027864172,-6936.113186325946
79,-6375.333122489372,-6374.997114869589,-6574.568537096686,-6570.607798926876,-6515.440664997024,-6798.6646537920915
80,-6374.356995977874,-6378.767592410853,-6578.989852669338,-6600.570215042564,-7200.583399647572,-6935.181111981546


==> figures/results_cubic_nlpd_hyb.csv <==
iter,FH_eps1,FH_eps5,GSLR_eps1,GSLR_eps5,IPLS,LM_IPLS
0,0.8750902451023576,0.8750902451023576,0.8750902451023576,0.8750902451023576,0.8750902451023576,0.8750902451023576
1,0.8226454007781958,0.7652520790411962,0.803376627048662,0.7347745858204553,0.9550902451023575,3.9173331341313347
2,0.7765357789423996,0.7087377629954353,0.7528638891414029,0.6573520721993634,0.9550902451023575,2.989222629094171
3,0.7401514189006764,0.6733043061006128,0.7115885531391495,0.5949457792007999,0.9550902451023575,0.688878163229449
4,0.7123843314685714,0.6352156729879117,0.6802669707316418,0.5347138028093206,0.9550902451023575,0.4097759538027239
5,0.6918661229203803,0.5940999027245596,0.6501133106951601,0.47583303817460276,0.5509951865069862,0.42435755288023197
6,0.6715091474463581,0.5552275329478432,0.6230443103356449,0.4255830561795343,0.66181923622885,0.44176901185618056
7,0.6519964543804914,0.520111559777682,0.5947535236853216,0.38346369877228864,0.5869673379758666,0.4453438223433382
8,0.6318116985817257,0.48569808629522815,0.5677078875401904,0.3483792756251118,0.7024989083273856,0.4755244169324797
9,0.6108993841783356,0.45318140449405553,0.5415755976487453,0.32012908099869836,0.6274794331950911,0.46458565094203996
10,0.591505427918139,0.4226499383919921,0.5163050164444192,0.29970509247651933,0.7219160065326298,0.519629922574812
11,0.573502769694432,0.3938751459805735,0.4920031825604071,0.28853079863444175,0.6114929194978381,0.4871259899607271
12,0.5566424166710007,0.36717846152889605,0.4688200978958646,0.2875806698267656,0.7249471918461003,0.5519816807124922
13,0.5390208952899335,0.3414308301535218,0.44685608240256697,0.2980739303002622,0.6094075088126548,0.5100570283354345
14,0.522443272195592,0.31962396700226325,0.4261512468532529,0.32074229605608784,0.7294393265274155,0.5784501335717309
15,0.5065933107706484,0.3008952896767571,0.40670547256943995,0.35747992130861167,0.6223482394882214,0.5515029473073271
16,0.4912654478667291,0.284709252617377,0.38849823225416547,0.4027599769705381,0.7360038352891201,0.6017072999827308
17,0.4763679431555956,0.2724426284201757,0.3715165803208901,0.43292004250333543,0.6217038965310288,0.5964077489694045
18,0.4618565001780462,0.2625490420130638,0.35730528097681935,0.44458791388034075,0.7396005630482452,0.6204650406125846
19,0.4477001446528735,0.25880101235517367,0.34403434305736996,0.45106040158316524,0.6307505728714048,0.5973812728976807
20,0.4338670891096368,0.25654054524881853,0.33185538308983276,0.4586655719180486,0.7427498950872076,0.622755164531103
21,0.4203316846258977,0.26972389457585483,0.32095675574563737,0.4625372819785514,0.6248598931145781,0.6018668986846036
22,0.4070914737003971,0.2624042478582753,0.31155656545018695,0.468623928707158,0.743504532346825,0.6297726014358124
23,0.3941781413302603,0.27851528449768365,0.30389254908480895,0.4715671467704902,0.6330022249534608,0.6125035697038291
24,0.3816559699132803,0.26685433589780233,0.2987035485122222,0.4804489778533557,0.7449688468511021,0.6301927492066258
25,0.37071591770274276,0.27780315124362587,0.2952869557535851,0.4803598754878955,0.6263246274815455,0.6134056066769735
26,0.36016447429894194,0.2711760982189009,0.29386908558406843,0.492474751294036,0.7445367663945253,0.6345415825229302
27,0.3501094417996433,0.2743127372935846,0.294657819458488,0.5025825227100847,0.6341485719272524,0.6190024239396146
28,0.34066250522476604,0.2746003878866967,0.2978334427055993,0.503931889644734,0.7453151901097596,0.6331162140510094
29,0.33193264569284053,0.27378747240932894,0.3035373796254801,0.5033098585129802,0.627052498887265,0.6171080438014908
30,0.32401692120251,0.27421526015173275,0.31185810230056404,0.5195400008819872,0.744548864280981,0.6366016585540937
31,0.31698891271189594,0.2735541135834978,0.3228152326335914,0.506463402562128,0.6346828717559868,0.621441534339267
32,0.31088872992568917,0.27458783259836667,0.3363437056936546,0.5236532482462383,0.7452255507314418,0.6351035887783362
33,0.3052831976299681,0.2736932578406565,0.3538778093906194,0.5176387450690755,0.6274806101247524,0.6199396829822393
34,0.30066445231335776,0.2723855431588687,0.37350049150094183,0.5159716573011737,0.7444348030540494,0.6389754270814015
35,0.296728820752221,0.2740018590288159,0.3966597936847029,0.5211256044088073,0.6350483626705083,0.6244130930699088
36,0.293502780550942,0.27251815063882556,0.4222238946134382,0.519432589461166,0.7451120943709914,0.6378819095784516
37,0.2904865602048683,0.27401633294358496,0.44839168474110125,0.5188150231538536,0.6277826917361072,0.624592010394518
38,0.28747218369213107,0.273529275838158,0.4746956882822074,0.5306608037443222,0.7443306497947262,0.6422045008626804
39,0.2850611498162233,0.272955571768694,0.497186238104084,0.5105369690612772,0.6353002296408922,0.6291050171200245
40,0.2824297180926271,0.27115414570599644,0.5074833474891216,0.5329871026582096,0.7450085539537274,0.6408499248942322
41,0.2782218728076746,0.27701763247659394,0.512385766907767,0.5149215639832678,0.6279941779764491,0.6288610892609341
42,0.27589473332120534,0.2705375243726897,0.5083927793775082,0.5243331100168,0.7442433507953575,0.6444594499930797
43,0.27074750731658914,0.2720485513515525,0.5077099185614017,0.5200413472108023,0.6354764249496718,0.6307641405345478
44,0.273178659592938,0.2788309784164947,0.49680952661830396,0.5214930150656504,0.7449168161735545,0.641953854310507
45,0.26708146986433323,0.2681686255698623,0.5023260880297736,0.5179745064240153,0.6281445676361529,0.6290772504082217
46,0.2699008192243276,0.2759780272563711,0.49754316302679147,0.520715072427197,0.7441739983707911,0.6448496580164439
47,0.26829604182489397,0.2684683288545205,0.5034936045237351,0.5242138880721073,0.6355976302111637,0.629640226427383
48,0.273231760262323,0.2751989655143371,0.5023515033712453,0.5217820482142668,0.7448371684287953,0.6419274155878885
49,0.27441647399784214,0.2744248071200594,0.49550029681156776,0.525013199460272,0.6282490078255851,0.6280712772032834
50,0.26887846540163707,0.27422373523625476,0.4941698166084108,0.5306294957183404,0.7441241806713547,0.6448999114979729
51,0.27576477809701766,0.2755999042392068,0.49711318433156687,0.5180518068070834,0.6356768522438205,0.6284470283416439
52,0.26988542561599904,0.27321522517662916,0.5138377497104605,0.5338261365366185,0.7447694667239712,0.6421602508240094
53,0.27677686561971077,0.2751282164860505,0.5021935346670068,0.5197071671496667,0.6283202745805478,0.6273653939223055
54,0.27001710783158867,0.27278497190814427,0.5071610460887407,0.5283125292692986,0.7440945641127928,0.6454542660686772
55,0.27495986416296514,0.2743064927944011,0.4988030192476565,0.5290814624452157,0.6357260134788316,0.6278773205423518
56,0.271595939549027,0.27280956419081875,0.5055399044360465,0.521058720536382,0.7447109842508619,0.6426620157464799
57,0.2696081055374136,0.27421794943322814,0.5088195834037489,0.5293458810048852,0.6283700591662958,0.6270915221650947
58,0.27645844618382465,0.2727339034423841,0.4944238876723066,0.5212917490327645,0.7440838765909632,0.6454423180950212
59,0.2699586977526327,0.2736911892227326,0.49937298744046077,0.5228568839712723,0.635754749892789,0.6272544178849163
60,0.27688029564585076,0.27281248746281,0.4916289813701196,0.5280896127392971,0.7446567677444224,0.6418937858697555
61,0.2699222562574476,0.2738534806425269,0.49487587754308715,0.5111434346762127,0.6284073243369626,0.6261872505657953
62,0.276276186048893,0.2727494552744693,0.49595600472118195,0.5277884518436219,0.7440902763307549,0.6442173335710039
63,0.27023385295058355,0.2735447759996191,0.5166528544596205,0.514413516693827,0.6357694633344604,0.6261935983894716
64,0.2722228051549018,0.27261087410065926,0.5072226335139005,0.5256558705292619,0.7446011313869612,0.6405244713688109
65,0.2751364873979546,0.274046978093303,0.5224546395301525,0.5236962673031398,0.6284383587864835,0.6253963400455991
66,0.2706326240324471,0.27260017323962965,0.5161286332438682,0.5166590265131712,0.7441126004721473,0.6429038782807841
67,0.2735819981935385,0.27406705109922824,0.5283581806477042,0.5267949096362331,0.6357740903466119,0.6257362808867651
68,0.27065954402044523,0.27246019462052234,0.5249705690288765,0.5177544142101912,0.7445385098833686,0.6393215065653695
69,0.27333512152713135,0.27439084404610997,0.5300072084915126,0.5210071180296412,0.6284678061576996,0.6252954082230571
70,0.27079849557653796,0.2721231468578917,0.5210571862153182,0.5251795930990946,0.7441505122899595,0.6418988983540814
71,0.2719607959138477,0.2752299881215504,0.5294987299395186,0.5098619608171666,0.6357711658736472,0.6258479234005925
72,0.2804800090091416,0.27168399772550317,0.5240862674742951,0.5251668111833,0.7444637743411188,0.6386042040601908
73,0.27220704456895406,0.27560304902175636,0.5318533121755891,0.512819267000067,0.6284994026622841,0.6255146226545321
74,0.2704995210810115,0.27128834677294084,0.5373469592744827,0.5227432406436593,0.744203682606558,0.6414765025911022
75,0.2714394268384348,0.27683416349946666,0.5244634225794814,0.5263794553741392,0.6357626333553147,0.6260910746233154
76,0.27194672926076224,0.27103800793751165,0.5301039985350255,0.5170529792915773,0.7443728739027461,0.6383098066138638
77,0.2774563479683861,0.27430626325229335,0.5346300990013927,0.5262463135608901,0.6285361452639054,0.6257777112775242
78,0.26966897274359214,0.2714723634275261,0.524782201997741,0.5210386788644913,0.7442701755939354,0.6411188769110271
79,0.2726765038299192,0.27319845691256056,0.5290886329276454,0.5161634495262244,0.6357505044642436,0.6263779986168174
80,0.27374879743110514,0.27077826947338074,0.5386765219853451,0.5264425687896692,0.7442646671433234,0.6378107780200435


==> figures/results_drive_elbo_obs.csv <==
iteration,REVS_eps5,REVS_eps25,Barfoot_alpha025,Barfoot_alpha05,Courts,Courts_consistency
0,5587.682415505282,5587.682415505282,5587.682415505282,5587.682415505282,5587.68241550528,8.881784197001252e-16
1,5600.526402868378,5606.4312205876595,5595.731145764301,5601.574948637062,5587.68241550528,8.881784197001252e-16
2,5606.301556170845,5606.4929630421175,5600.333903894039,5605.200682670358,5591.541476517672,0.00019605681553819254
3,5606.492537527189,5606.493214816928,5602.967468321287,5606.1519262142865,5594.601581215584,0.0017303710827669683
4,5606.493212975525,5606.493215912218,5604.474727792021,5606.402608483269,5606.52550239804,0.0008329287665629348
5,5606.493215904087,5606.493215917137,5605.337466502515,5606.4690153998345,5606.4921837526035,6.653126583344715e-05
6,5606.4932159171,5606.4932159171585,5605.831315841944,5606.486711946338,5606.492825528119,2.283306187012002e-06
7,5606.493215917177,nan,5606.114029841916,5606.491457404954,5606.492793508187,1.9082336910614117e-07
8,nan,nan,5606.27590273157,5606.492737777415,5606.492821334147,1.391607407086326e-08
9,nan,nan,5606.368611579081,5606.493085241465,5606.492821725711,5.874898345581414e-10
10,nan,nan,5606.421728854635,5606.493180038095,5606.492821725711,5.874898345581414e-10
11,nan,nan,5606.4521770022,5606.4932060254105,5606.493225868094,5.342709363809206e-08
12,nan,nan,5606.46964054825,5606.493213180114,5606.493198475569,1.3621468397673198e-08
13,nan,nan,5606.479663111273,5606.493215157421,5606.4932000887475,1.9298900255648732e-09
14,nan,nan,5606.4854191133745,5606.493215705712,5606.493200111974,8.035749843315898e-11
15,nan,nan,5606.488727173062,5606.493215858198,5606.493200111974,8.035749843315898e-11
16,nan,nan,5606.490629761804,5606.493215900722,5606.493216301442,2.0812240819623185e-09
17,nan,nan,5606.491724827389,5606.493215912589,5606.493215220575,6.099303284656798e-10
18,nan,nan,5606.492355581067,5606.493215915925,5606.493215286708,5.0542681151455326e-11
19,nan,nan,5606.492719162688,5606.4932159168675,5606.493215286708,5.0542681151455326e-11
20,nan,nan,5606.492928893538,5606.493215917126,5606.49321593289,9.856249150175245e-11
21,nan,nan,5606.493049963159,5606.493215917202,5606.493215889579,1.702504803802185e-11
22,nan,nan,5606.493119901203,5606.493215917217,5606.4932158923275,6.541434061091422e-13
23,nan,nan,5606.493160329828,nan,5606.4932158923275,6.541434061091422e-13
24,nan,nan,5606.493183715702,nan,5606.493215917835,3.5060843117662444e-12
25,nan,nan,5606.493197251944,nan,5606.493215916109,5.262457136723242e-13
26,nan,nan,5606.493205091883,nan,5606.49321591622,3.8191672047105385e-14
27,nan,nan,5606.49320963537,nan,5606.4932159162145,2.4424906541753444e-15
28,nan,nan,5606.4932122699865,nan,5606.4932159162145,2.4424906541753444e-15
29,nan,nan,5606.4932137985525,nan,5606.493215917251,1.3200551762793111e-13
30,nan,nan,5606.493214685906,nan,5606.493215917183,4.085620730620576e-14
31,nan,nan,5606.493215201273,nan,5606.493215917186,4.884981308350689e-15
32,nan,nan,5606.493215500748,nan,nan,nan
33,nan,nan,5606.493215674855,nan,nan,nan
34,nan,nan,5606.493215776107,nan,nan,nan
35,nan,nan,5606.493215835046,nan,nan,nan
36,nan,nan,5606.493215869334,nan,nan,nan
37,nan,nan,5606.493215889313,nan,nan,nan
38,nan,nan,5606.493215900951,nan,nan,nan
39,nan,nan,5606.493215907729,nan,nan,nan
40,nan,nan,5606.493215911687,nan,nan,nan
41,nan,nan,5606.493215913986,nan,nan,nan
42,nan,nan,5606.493215915343,nan,nan,nan
43,nan,nan,5606.493215916125,nan,nan,nan
44,nan,nan,5606.493215916584,nan,nan,nan
45,nan,nan,5606.493215916849,nan,nan,nan
46,nan,nan,5606.493215917006,nan,nan,nan
47,nan,nan,5606.493215917097,nan,nan,nan
48,nan,nan,5606.493215917151,nan,nan,nan
49,nan,nan,5606.493215917188,nan,nan,nan
50,nan,nan,5606.4932159171985,nan,nan,nan
51,nan,nan,5606.493215917213,nan,nan,nan
52,nan,nan,5606.493215917213,nan,nan,nan


==> figures/results_drive_elbo_prior.csv <==
iteration,REVS_eps5,REVS_eps25,Barfoot_alpha025,Barfoot_alpha05,Courts,Courts_consistency
0,-539343484.3732059,-539343484.3732059,-539343484.3732059,-539343484.3732059,-539343484.3731707,4.656612873077393e-10
1,-29730663.68620065,-9166828.5335249,-25611338.384308867,-11380427.051417055,-539343484.3731707,4.656612873077393e-10
2,-14832432.922546878,-2558273.3509863806,-14403825.09318688,-2840860.9725534404,-539320132.0877104,1.8355785869061947e-07
3,-7886749.930952795,-1203141.5811492375,-8099654.496845214,-705999.7824834158,-539156680.7172035,8.9880486484617e-06
4,-4684804.48609152,-686668.327838594,-4553579.121445556,-172292.69649038717,-538013237.7336813,0.00043843570892931893
5,-3023510.573314998,-421810.26155149494,-2558921.0328742573,-38867.94367891211,-530044201.00872576,0.020989985336200334
6,-2045522.0938612125,-265093.2661146834,-1436931.934820557,-5512.073286768611,-475964562.5353586,0.863108980229299
7,-1486940.1850413252,-166788.04491556107,-805816.9803409189,2826.854847497354,-180057040.01873407,8.676413461501397
8,-1127817.0537783823,-104319.91112535042,-450817.0511933647,4911.58334096277,-180057040.01873407,8.676413461501397
9,-889882.6128932935,-64273.859771885174,-251130.74447699028,5432.76550984777,-180057040.01873407,8.676413461501397
10,-709048.2094961603,-40418.270355602304,-138807.75292086264,5563.061202642675,-165075233.32205957,4.16680564512626
11,-574196.27129026,-24166.969208991046,-75626.3254778432,5595.635185870109,-119359665.35483198,26.302657319670516
12,-466885.303248649,-13545.207340834537,-40086.8856246003,5603.778700689982,-119359665.35483198,26.302657319670516
13,-379267.5318724472,-6813.669778078831,-20095.999316731646,5605.814584950571,-119359665.35483198,26.302657319670516
14,-313764.00216786395,-2588.140215342315,-8851.146067377418,5606.323557580949,-112808664.74102518,23.017129155594432
15,-257794.51448209063,106.83469350500309,-2525.924313285799,5606.4508011711405,-112808664.74102518,23.017129155594432
16,-210466.27984083042,1755.8641460292893,1032.0097596006635,5606.482612186865,-110265403.36307867,45.2579602363075
17,-174453.53423152628,2869.0961895727487,3033.3465416045365,5606.490564972839,-101801035.54517898,10.662564609419135
18,-143358.25906876664,3670.8540231590196,4159.0981305839305,5606.492553177974,-89700832.94699867,734.0694271904372
19,-116844.17876755755,4270.8949381645325,4792.3333297152785,5606.493050231562,-89700832.94699867,734.0694271904372
20,-96522.70464873794,4725.991681421772,5148.528147158053,5606.493174495594,-86963772.48382708,188.74563330522727
21,-78864.91014374446,5039.945336864184,5348.887767822202,5606.493205561754,-82508500.31926061,27.73665911597027
22,-63729.633209677864,5276.218830174836,5461.590086372624,5606.493213328347,-82508500.31926061,27.73665911597027
23,-52094.087963090504,5449.3428488561,5524.985163962501,5606.493215270002,-79594268.91035946,78.04288459260547
24,-41982.38367627298,5549.998024955279,5560.64491083828,5606.493215755421,-70226212.09852508,188.8375808034841
25,-34139.01700366352,5600.381190183234,5580.703528536942,5606.493215876766,-70226212.09852508,188.8375808034841
26,-27289.38281934159,5606.491887375083,5591.986507266582,5606.493215907114,-67144612.08096762,116.32161859368664
27,-21424.669204655573,5606.493214979571,5598.333186632895,5606.493215914692,-64312433.65833486,30.06467916400345
28,-16942.994057082775,5606.493215915307,5601.903196085041,5606.493215916591,-64312433.65833486,30.06467916400345
29,-13083.057407903922,5606.493215917173,5603.911327780224,5606.493215917075,-62185742.84457866,13.606608994876225
30,-9818.278407816622,nan,5605.040902676152,nan,-56454424.89730521,1116.755638731152
31,-7344.495817557188,nan,5605.67628903735,nan,-51305255.842969716,10878.013461410046
32,-5222.439307220509,nan,5606.033694148948,nan,-51305255.842969716,10878.013461410046
33,-3425.644826967404,nan,5606.234734690286,nan,-51305255.842969716,10878.013461410046
34,-2055.16059142258,nan,5606.34782009184,nan,-50241731.93695127,2108.2485475372077
35,-866.1189704539174,nan,5606.411430686825,nan,-48149943.18890137,1060.3633365668675
36,157.3649724212264,nan,5606.447211679479,nan,-48149943.18890137,1060.3633365668675
37,953.8468122814993,nan,5606.467338507013,nan,-46975203.08442901,180.9683633215591
38,1660.078512772412,nan,5606.478659858636,nan,-46975203.08442901,180.9683633215591
39,2224.681683834602,nan,5606.485028125393,nan,-46275620.57694424,1210.1925547697658
40,2712.524975769502,nan,5606.488610279179,nan,-46275620.57694424,1210.1925547697658
41,3137.244708881153,nan,5606.4906252428445,nan,-45620187.3227222,65.601395820873
42,3491.2579420056536,nan,5606.491758661181,nan,-45620187.3227222,65.601395820873
43,3791.8890230182733,nan,5606.492396209698,nan,-45161785.135825984,21.16971406363666
44,4064.152973649434,nan,5606.492754831172,nan,-42908655.73993318,604.3647499597598
45,4310.008705335276,nan,5606.492956555994,nan,-42908655.73993318,604.3647499597598
46,4520.325599622171,nan,5606.493070026343,nan,-41599731.62631243,178.76211823600275
47,4701.596990341011,nan,5606.493133853492,nan,-38657622.89399691,231.91672755300078
48,4858.410187977144,nan,5606.4931697563115,nan,-38657622.89399691,231.91672755300078
49,4994.093204659057,nan,5606.493189951681,nan,-37937948.53682161,682.6080560797072
50,5111.133234411762,nan,5606.4932013115795,nan,-36298394.86434067,737.4473407693902
51,5221.638706006077,nan,5606.493207701544,nan,-36298394.86434067,737.4473407693902
52,5312.646757065322,nan,5606.4932112958995,nan,-35098280.791379265,194.5580190594073
53,5386.682031622633,nan,5606.493213317724,nan,-31851801.27370865,167.2230208717345
54,5451.526461003003,nan,5606.493214455004,nan,-31851801.27370865,167.2230208717345
55,5504.758537818681,nan,5606.493215094724,nan,-30802775.68244412,112.63320108994185
56,5545.191683355701,nan,5606.493215454571,nan,-30802775.68244412,112.63320108994185
57,5575.230116620722,nan,5606.4932156569885,nan,-30298470.76194258,75.49329989929083
58,5595.726362805006,nan,5606.493215770835,nan,-30298470.76194258,75.49329989929083
59,5605.611301839323,nan,5606.493215834889,nan,-29892915.214307062,49.829563861671495
60,5606.4930191989915,nan,5606.493215870905,nan,-29892915.214307062,49.829563861671495
61,5606.493215778264,nan,5606.493215891169,nan,-29586123.25970074,21.335171926988174
62,5606.493215916889,nan,5606.493215902574,nan,-27672292.91731318,79.79212477569652
63,5606.493215917173,nan,5606.49321590898,nan,-27672292.91731318,79.79212477569652
64,nan,nan,5606.493215912593,nan,-27672292.91731318,79.79212477569652
65,nan,nan,5606.493215914623,nan,-27443809.51039451,19.54553306366731
66,nan,nan,5606.493215915765,nan,-26568252.314746227,91.96597936533998
67,nan,nan,5606.493215916395,nan,-26568252.314746227,91.96597936533998
68,nan,nan,5606.493215916762,nan,-26568252.314746227,91.96597936533998
69,nan,nan,5606.493215916973,nan,-26477276.648324057,21.179117246021
70,nan,nan,5606.493215917082,nan,-26117232.910958614,131.73892420451563
71,nan,nan,nan,nan,-25090112.71930529,167.5644248606539
72,nan,nan,nan,nan,-25090112.71930529,167.5644248606539
73,nan,nan,nan,nan,-25090112.71930529,167.5644248606539
74,nan,nan,nan,nan,-24992866.24933149,40.82975463055155
75,nan,nan,nan,nan,-24992866.24933149,40.82975463055155
76,nan,nan,nan,nan,-24925315.617122076,6.408979516320159
77,nan,nan,nan,nan,-24597111.799314726,35.01507687773934
78,nan,nan,nan,nan,-23667928.611385018,19.519138153335504
79,nan,nan,nan,nan,-23667928.611385018,19.519138153335504
80,nan,nan,nan,nan,-22804445.54347603,87.53631550442473
81,nan,nan,nan,nan,-22804445.54347603,87.53631550442473
82,nan,nan,nan,nan,-22459939.22495865,34.19557164409405
83,nan,nan,nan,nan,-20728440.184737857,48.83653188291335
84,nan,nan,nan,nan,-20728440.184737857,48.83653188291335
85,nan,nan,nan,nan,-19510055.072665494,35.481746555085124
86,nan,nan,nan,nan,-19510055.072665494,35.481746555085124
87,nan,nan,nan,nan,-18750717.417318303,66.05381793884519
88,nan,nan,nan,nan,-17941995.744339194,79.48803154041718
89,nan,nan,nan,nan,-16681613.16770469,241.20158308602032
90,nan,nan,nan,nan,-16681613.16770469,241.20158308602032
91,nan,nan,nan,nan,-16273451.872291306,40.09688098180858
92,nan,nan,nan,nan,-15033511.010560388,83.72829649036238
93,nan,nan,nan,nan,-15033511.010560388,83.72829649036238
94,nan,nan,nan,nan,-14442132.6944953,389.6350392130327
95,nan,nan,nan,nan,-14442132.6944953,389.6350392130327
96,nan,nan,nan,nan,-14128135.820503175,74.78646757774241
97,nan,nan,nan,nan,-13542603.261195533,159.88844690446115
98,nan,nan,nan,nan,-13542603.261195533,159.88844690446115
99,nan,nan,nan,nan,-13112118.010529356,79.45642073716166
100,nan,nan,nan,nan,-12225119.131146394,43.228100235205154
101,nan,nan,nan,nan,-10904516.236091726,38.09525422724056
102,nan,nan,nan,nan,-10904516.236091726,38.09525422724056
103,nan,nan,nan,nan,-10188281.731927924,430.7577659647473
104,nan,nan,nan,nan,-10188281.731927924,430.7577659647473
105,nan,nan,nan,nan,-10188281.731927924,430.7577659647473
106,nan,nan,nan,nan,-10188281.731927924,430.7577659647473
107,nan,nan,nan,nan,-10188281.731927924,430.7577659647473
108,nan,nan,nan,nan,-10188281.731927924,430.7577659647473
109,nan,nan,nan,nan,-10188181.989039982,430.1779499034868
110,nan,nan,nan,nan,-10188181.989039982,430.1779499034868
111,nan,nan,nan,nan,-10188112.178248568,429.7711749848905
112,nan,nan,nan,nan,-10188112.178248568,429.7711749848905
113,nan,nan,nan,nan,-10188063.316324258,429.4860730237927
114,nan,nan,nan,nan,-10188063.316324258,429.4860730237927
115,nan,nan,nan,nan,-10188029.116135534,429.2863497647002
116,nan,nan,nan,nan,-10188029.116135534,429.2863497647002
117,nan,nan,nan,nan,-10188005.17769861,429.1464765155539
118,nan,nan,nan,nan,-10188005.17769861,429.1464765155539
119,nan,nan,nan,nan,-10187988.421677675,429.04853479821026
120,nan,nan,nan,nan,-10187871.161013968,428.3630479594843
121,nan,nan,nan,nan,-10187871.161013968,428.3630479594843
122,nan,nan,nan,nan,-10187871.161013968,428.3630479594843
123,nan,nan,nan,nan,-10187862.954168135,428.31498911179136
124,nan,nan,nan,nan,-10187862.954168135,428.31498911179136
125,nan,nan,nan,nan,-10187857.209529148,428.28134552466463
126,nan,nan,nan,nan,-10187857.209529148,428.28134552466463
127,nan,nan,nan,nan,-10187853.188358214,428.2577938645453
128,nan,nan,nan,nan,-10187853.188358214,428.2577938645453
129,nan,nan,nan,nan,-10187850.37357644,428.2413071474555
130,nan,nan,nan,nan,-10187850.37357644,428.2413071474555
131,nan,nan,nan,nan,-10187848.403247923,428.22976617628393
132,nan,nan,nan,nan,-10187848.403247923,428.22976617628393
133,nan,nan,nan,nan,-10187847.024027197,428.2216873654876
134,nan,nan,nan,nan,-10187847.024027197,428.2216873654876
135,nan,nan,nan,nan,-10187846.05857723,428.2160321340715
136,nan,nan,nan,nan,-10187846.05857723,428.2160321340715
137,nan,nan,nan,nan,-10187845.38276449,428.21207344089885
138,nan,nan,nan,nan,-10187845.38276449,428.21207344089885
139,nan,nan,nan,nan,-10187845.38276449,428.21207344089885
140,nan,nan,nan,nan,-10187845.335457655,428.2117963304491
141,nan,nan,nan,nan,-10187845.335457655,428.2117963304491
142,nan,nan,nan,nan,-10187845.302342875,428.21160235305973
143,nan,nan,nan,nan,-10187845.302342875,428.21160235305973
144,nan,nan,nan,nan,-10187845.279162532,428.2114665688507
145,nan,nan,nan,nan,-10187845.279162532,428.2114665688507
146,nan,nan,nan,nan,-10187845.262936294,428.2113715198863
147,nan,nan,nan,nan,-10187845.262936294,428.2113715198863
148,nan,nan,nan,nan,-10187845.251577925,428.2113049856025
149,nan,nan,nan,nan,-10187845.251577925,428.2113049856025
150,nan,nan,nan,nan,-10187845.243627071,428.2112584115995
151,nan,nan,nan,nan,-10187845.187971085,428.2109323936138
152,nan,nan,nan,nan,-10187845.187971085,428.2109323936138
153,nan,nan,nan,nan,-10187845.187971085,428.2109323936138
154,nan,nan,nan,nan,-10187845.184075167,428.21090957234173
155,nan,nan,nan,nan,-10187845.184075167,428.21090957234173
156,nan,nan,nan,nan,-10187845.181348024,428.21089359745076
157,nan,nan,nan,nan,-10187845.181348024,428.21089359745076
158,nan,nan,nan,nan,-10187845.181348024,428.21089359745076
159,nan,nan,nan,nan,-10187845.181157123,428.2108924792083
160,nan,nan,nan,nan,-10187845.180775324,428.21089024272356
161,nan,nan,nan,nan,-10187845.180775324,428.21089024272356
162,nan,nan,nan,nan,-10187845.180698967,428.2108897954266
163,nan,nan,nan,nan,-10187845.180698967,428.2108897954266
164,nan,nan,nan,nan,-10187845.180683693,428.21088970596725
165,nan,nan,nan,nan,-10187845.180668421,428.2108896165077
166,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
167,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
168,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
169,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
170,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
171,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
172,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
173,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
174,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
175,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
176,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
177,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
178,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
179,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
180,nan,nan,nan,nan,-10187845.180653147,428.21088952704827
181,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
182,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
183,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
184,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
185,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
186,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
187,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
188,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
189,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
190,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
191,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
192,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
193,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
194,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
195,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
196,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
197,nan,nan,nan,nan,-10187845.180653146,428.2108895270428
198,nan,nan,nan,nan,-10187845.180602003,428.21088922744843
199,nan,nan,nan,nan,-10187845.180602003,428.21088922744843
200,nan,nan,nan,nan,-10187845.180591773,428.21088916752956
201,nan,nan,nan,nan,-10187845.180591773,428.21088916752956
202,nan,nan,nan,nan,-10187845.180581545,428.2108891076107
203,nan,nan,nan,nan,-10187845.180581545,428.2108891076107
204,nan,nan,nan,nan,-10187845.180581545,428.2108891076107
205,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
206,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
207,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
208,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
209,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
210,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
211,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
212,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
213,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
214,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
215,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
216,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
217,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
218,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
219,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
220,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
221,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
222,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
223,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
224,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
225,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
226,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
227,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
228,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
229,nan,nan,nan,nan,-10187845.180578988,428.21088909263085
230,nan,nan,nan,nan,-10187845.180573873,428.2108890626715
231,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
232,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
233,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
234,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
235,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
236,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
237,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
238,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
239,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
240,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
241,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
242,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
243,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
244,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
245,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
246,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
247,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
248,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
249,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
250,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
251,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
252,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
253,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
254,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
255,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
256,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
257,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
258,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
259,nan,nan,nan,nan,-10187845.180563642,428.21088900275254
260,nan,nan,nan,nan,-10187845.180563131,428.2108889997567
261,nan,nan,nan,nan,-10187845.180562107,428.2108889937648
262,nan,nan,nan,nan,-10187845.180562107,428.2108889937648
263,nan,nan,nan,nan,-10187845.180561902,428.2108889925663
264,nan,nan,nan,nan,-10187845.180561494,428.2108889901697
265,nan,nan,nan,nan,-10187845.180561494,428.2108889901697
266,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
267,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
268,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
269,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
270,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
271,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
272,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
273,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
274,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
275,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
276,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
277,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
278,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
279,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
280,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
281,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
282,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
283,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
284,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
285,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
286,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
287,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
288,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
289,nan,nan,nan,nan,-10187845.180561086,428.21088898777293
290,nan,nan,nan,nan,-10187845.180560576,428.210888984777
291,nan,nan,nan,nan,-10187845.180560576,428.210888984777
292,nan,nan,nan,nan,-10187845.180560473,428.2108889841778
293,nan,nan,nan,nan,-10187845.180560473,428.2108889841778
294,nan,nan,nan,nan,-10187845.180560451,428.21088898405804
295,nan,nan,nan,nan,-10187845.180560451,428.21088898405804
296,nan,nan,nan,nan,-10187845.180560451,428.21088898405804
297,nan,nan,nan,nan,-10187845.180560451,428.21088898405804
298,nan,nan,nan,nan,-10187845.180560451,428.21088898405804
299,nan,nan,nan,nan,-10187845.180560451,428.21088898405804
300,nan,nan,nan,nan,-10187845.18056045,428.2108889840543


==> figures/results_lg_interpolation.csv <==
series,bi,beta,k,m0,m1
sweep,0,0.0,0,4.089577794606748,-0.16872460596380495
sweep,0,0.0,1,4.032527973664118,0.4390456901452491
sweep,0,0.0,2,3.8763192667824833,1.0433754411317322
sweep,0,0.0,3,3.6273415686670605,1.6089825878080233
sweep,0,0.0,4,3.297963746523114,2.127528064067385
sweep,0,0.0,5,2.892731182477875,2.5938630053415968
sweep,0,0.0,6,2.433092113069514,2.976649386353813
sweep,0,0.0,7,1.911454542586836,3.2842167978537704
sweep,0,0.0,8,1.3546549383766169,3.497961064779181
sweep,0,0.0,9,0.7828085285391613,3.629923966239765
sweep,0,0.0,10,0.2152237534928545,3.671111386355805
sweep,0,0.0,11,-0.34784655133720477,3.634809655138657
sweep,0,0.0,12,-0.8957394121891078,3.5181137196564007
sweep,0,0.0,13,-1.415121623463523,3.3094635968276425
sweep,0,0.0,14,-1.8796203210758125,3.0289674705254206
sweep,0,0.0,15,-2.2964510153381195,2.673092908644687
sweep,0,0.0,16,-2.6368856079727805,2.24886424157523
sweep,0,0.0,17,-2.905071152444511,1.7843826111903187
sweep,0,0.0,18,-3.1173569892343798,1.299591999833295
sweep,0,0.0,19,-3.2470231861199634,0.7829553823892377
sweep,0,0.0,20,-3.2866130347073708,0.25453281266510447
sweep,0,0.0,21,-3.2395103465117145,-0.2614418112895423
sweep,0,0.0,22,-3.1153041771330408,-0.7556656743843655
sweep,0,0.0,23,-2.916341664328998,-1.2273679220166431
sweep,0,0.0,24,-2.6472523724240746,-1.647648163415155
sweep,0,0.0,25,-2.3195389187656703,-2.0140115445492404
sweep,0,0.0,26,-1.9390766343849952,-2.331940881282532
sweep,0,0.0,27,-1.5083554955093539,-2.584124953568754
sweep,0,0.0,28,-1.0479009453782568,-2.7616762119449545
sweep,0,0.0,29,-0.5790197022043295,-2.8554729818231532
sweep,0,0.0,30,-0.1089479819955639,-2.855972179805631
sweep,0,0.0,31,0.3441450922124242,-2.7746259939637588
sweep,0,0.0,32,0.7863808339366526,-2.6379185066646844
sweep,0,0.0,33,1.2026270636290874,-2.445314581316466
sweep,0,0.0,34,1.5883964918717741,-2.197346565113688
sweep,0,0.0,35,1.916858777536498,-1.8837442245886966
sweep,0,0.0,36,2.1863472526767285,-1.5260772478852311
sweep,0,0.0,37,2.3849084270244236,-1.1400660316612181
sweep,0,0.0,38,2.516380149815245,-0.7449832837243269
sweep,0,0.0,39,2.579174820321817,-0.3632629640422214
sweep,0,0.0,40,2.589301975219287,0.01835005232725025
sweep,0,0.0,41,2.5517893911547316,0.4039829804118888
sweep,0,0.0,42,2.457620285008875,0.7787701939798923
sweep,0,0.0,43,2.289197718918247,1.1488033360307712
sweep,0,0.0,44,2.0477844892747354,1.4821599794458615
sweep,0,0.0,45,1.7530371555038387,1.7694043484634565
sweep,0,0.0,46,1.4386426630667284,2.0021553070492315
sweep,0,0.0,47,1.1000617475964227,2.187420964426124
sweep,0,0.0,48,0.7403838433764408,2.3179824424411892
sweep,0,0.0,49,0.3518465241985895,2.3776303841687705
sweep,0,0.0,50,-0.04226215692845695,2.3734287171115342
sweep,0,0.0,51,-0.42337608769096635,2.3003499940775325
sweep,0,0.0,52,-0.7736405644527798,2.1856135872595943
sweep,0,0.0,53,-1.0828210248609906,2.0017847320268256
sweep,0,0.0,54,-1.3642842999903462,1.7842269628609038
sweep,0,0.0,55,-1.6077307529778826,1.53514855049159
sweep,0,0.0,56,-1.8222648602073395,1.2502093941082442
sweep,0,0.0,57,-1.9751905676911834,0.916857139154177
sweep,0,0.0,58,-2.0659403394195626,0.5729357206137952
sweep,0,0.0,59,-2.106342010937012,0.20582407590164642
sweep,0,0.0,60,-2.076985388996365,-0.14859678320132647
sweep,0,0.0,61,-1.9857372006622995,-0.48509433720092654
sweep,0,0.0,62,-1.83221308103461,-0.800338524313211
sweep,0,0.0,63,-1.6516130101803974,-1.067586219994609
sweep,0,0.0,64,-1.4027279992887673,-1.3114936155355712
sweep,0,0.0,65,-1.139597740139665,-1.5096624344441156
sweep,0,0.0,66,-0.8544971965598446,-1.6390418402404119
sweep,0,0.0,67,-0.5599533721306412,-1.7250179116373332
sweep,0,0.0,68,-0.26742350062047204,-1.7495472036198425
sweep,0,0.0,69,0.007669067460758701,-1.7360657933372878
sweep,0,0.0,70,0.2850151707259257,-1.6888920061452957
sweep,0,0.0,71,0.5524163900771801,-1.594358933431573
sweep,0,0.0,72,0.7952694263275021,-1.4643729036855075
sweep,0,0.0,73,1.021815819851304,-1.3014330323744039
sweep,0,0.0,74,1.211996129903945,-1.1020268640636224
sweep,0,0.0,75,1.3644875853749323,-0.8870452349464768
sweep,0,0.0,76,1.4621256432958756,-0.6436792918178399
sweep,0,0.0,77,1.530291327293076,-0.40814194287425254
sweep,0,0.0,78,1.5610234153727751,-0.16018267099158986
sweep,0,0.0,79,1.542013545316166,0.0935449457674511
sweep,0,0.0,80,1.4744800104089912,0.3367253322278494
sweep,0,0.0,81,1.3689680861450035,0.5710558803792517
sweep,0,0.0,82,1.2201285582944936,0.7735192991730238
sweep,0,0.0,83,1.0449198811694071,0.9333347139084897
sweep,0,0.0,84,0.8572071760880721,1.0582640426986527
sweep,0,0.0,85,0.6677201687377864,1.1682751829784062
sweep,0,0.0,86,0.4698213508768577,1.2349297293871597
sweep,0,0.0,87,0.26818579633731965,1.269863159398779
sweep,0,0.0,88,0.06053241409963436,1.2846254434768778
sweep,0,0.0,89,-0.14394777321912644,1.257133879818675
sweep,0,0.0,90,-0.34087656683049483,1.199321163245137
sweep,0,0.0,91,-0.5162606205668361,1.1039950694352616
sweep,0,0.0,92,-0.6629569457813932,0.9778361137795597
sweep,0,0.0,93,-0.7863405335363014,0.8358424746718907
sweep,0,0.0,94,-0.889706117276166,0.6897677391762511
sweep,0,0.0,95,-0.9926494575846825,0.5420493950545499
sweep,0,0.0,96,-1.0803058907981,0.3814711978158301
sweep,0,0.0,97,-1.1479295802716716,0.21305786814775132
sweep,0,0.0,98,-1.1823927039447213,0.0455110566432575
sweep,0,0.0,99,-1.1877000631627939,-0.12903832812132424
sweep,0,0.0,100,-1.147291804865409,-0.3088479632241765
sweep,1,0.05,0,4.082636357470115,-0.16322860517024632
sweep,1,0.05,1,4.024344443758833,0.4424067400034527
sweep,1,0.05,2,3.8674799739246684,1.0445698039577282
sweep,1,0.05,3,3.6183657055028586,1.6080777183355004
sweep,1,0.05,4,3.289299677276167,2.124668277885669
sweep,1,0.05,5,2.884756096254371,2.589251081340503
sweep,1,0.05,6,2.426112376317443,2.970531940846064
sweep,1,0.05,7,1.9057090984761937,3.276868890870756
sweep,1,0.05,8,1.350316715575046,3.4896753120980137
sweep,1,0.05,9,0.7799885367239212,3.6209989039349453
sweep,1,0.05,10,0.21397625701289888,3.6618437490068154
sweep,1,0.05,11,-0.34751784880474235,3.625486793811927
sweep,1,0.05,12,-0.8938770038512694,3.5090090669279252
sweep,1,0.05,13,-1.4118102083953663,3.3008321222930466
sweep,1,0.05,14,-1.8749825885624571,3.0210394046016447
sweep,1,0.05,15,-2.2906409329321606,2.6660705158844102
sweep,1,0.05,16,-2.6300843462069925,2.242917601400985
sweep,1,0.05,17,-2.8974794563504718,1.7796457471883438
sweep,1,0.05,18,-3.10918888471088,1.2961623028386984
sweep,1,0.05,19,-3.238503176770023,0.7808945358128123
sweep,1,0.05,20,-3.2779700322559506,0.25386462679814814
sweep,1,0.05,21,-3.23097083497062,-0.2607314634531339
sweep,1,0.05,22,-3.107086023546265,-0.7536264599180249
sweep,1,0.05,23,-2.9086494040489432,-1.2240823518133852
sweep,1,0.05,24,-2.6402724192227374,-1.6432299857381936
sweep,1,0.05,25,-2.3134350512394604,-2.0086008356616745
sweep,1,0.05,26,-1.9339868884289917,-2.325699655315396
sweep,1,0.05,27,-1.5043891113731434,-2.577234273044819
sweep,1,0.05,28,-1.0451346350011936,-2.754331166458181
sweep,1,0.05,29,-0.5774959565872718,-2.8478768789989113
sweep,1,0.05,30,-0.10867558710160052,-2.8483301026476218
sweep,1,0.05,31,0.3431901170575647,-2.767137376751697
sweep,1,0.05,32,0.784251905734855,-2.6307713551345713
sweep,1,0.05,33,1.1994056680188543,-2.4386831529289954
sweep,1,0.05,34,1.5841897459307914,-2.1913882987013427
sweep,1,0.05,35,1.9117976449422787,-1.8785964375581052
sweep,1,0.05,36,2.180581402444057,-1.5218518933320968
sweep,1,0.05,37,2.3786014046702073,-1.1368472301483548
sweep,1,0.05,38,2.509703263501321,-0.7428263421748389
sweep,1,0.05,39,2.572302255870102,-0.36219534656944896
sweep,1,0.05,40,2.5824063546489606,0.0183251392898094
sweep,1,0.05,41,2.5450400879478616,0.40288570730170525
sweep,1,0.05,42,2.4511821264109557,0.7766449062705544
sweep,1,0.05,43,2.2832282545893783,1.1457181605620042
sweep,1,0.05,44,2.0424283207512524,1.4782081421506332
sweep,1,0.05,45,1.7484198432762106,1.7647009668364313
sweep,1,0.05,46,1.4348667444230006,1.9968332869649976
sweep,1,0.05,47,1.0972070101253908,2.181626383985928
sweep,1,0.05,48,0.7385061303849049,2.3118718431613896
sweep,1,0.05,49,0.3509764795974867,2.3713675095139317
sweep,1,0.05,50,-0.04212201817140124,2.3671788476630895
sweep,1,0.05,51,-0.4222514788242516,2.2942751501708476
sweep,1,0.05,52,-0.7715837191599656,2.1798666206717594
sweep,1,0.05,53,-1.0799075171725485,1.9965077480517648
sweep,1,0.05,54,-1.3606089206452423,1.779545601158187
sweep,1,0.05,55,-1.6034057480431847,1.531171280871317
sweep,1,0.05,56,-1.8174173147561192,1.2470262443906448
sweep,1,0.05,57,-1.9699620092065346,0.9145372140046245
sweep,1,0.05,58,-2.060481498636062,0.5715220519042116
sweep,1,0.05,59,-2.1008076232914963,0.2053339139199963
sweep,1,0.05,60,-2.0715307520130253,-0.14817474284642582
sweep,1,0.05,61,-1.9805117101325047,-0.48379804762230827
sweep,1,0.05,62,-1.8273553630385777,-0.7982304629723465
sweep,1,0.05,63,-1.6472453861421654,-1.0647512148276965
sweep,1,0.05,64,-1.3989564659428027,-1.3080333366118024
sweep,1,0.05,65,-1.1365051330858438,-1.5056939479693767
sweep,1,0.05,66,-0.8521438002096277,-1.6346931119633152
sweep,1,0.05,67,-0.558375912458263,-1.7204207896232384
sweep,1,0.05,68,-0.26663579505860924,-1.7448346301938802
sweep,1,0.05,69,0.0076744822616172294,-1.731366331822168
sweep,1,0.05,70,0.28426349267511697,-1.6843282961741377
sweep,1,0.05,71,0.5509508598879888,-1.590046727799321
sweep,1,0.05,72,0.7931504084073526,-1.4604176526631532
sweep,1,0.05,73,1.0191182570882678,-1.2979281114615688
sweep,1,0.05,74,1.208808989900838,-1.0990517165614557
sweep,1,0.05,75,1.3609106352268905,-0.8846623895247366
sweep,1,0.05,76,1.4582667781195275,-0.6419342682952148
sweep,1,0.05,77,1.5262613577696802,-0.40706076157759924
sweep,1,0.05,78,1.5569348819176558,-0.1597744776124624
sweep,1,0.05,79,1.5379785936369148,0.09328920513320732
sweep,1,0.05,80,1.4706063403443017,0.33583350265504086
sweep,1,0.05,81,1.3653549548456994,0.569572993861537
sweep,1,0.05,82,1.216864093533525,0.7715068135320833
sweep,1,0.05,83,1.04207726613115,0.9308667860460338
sweep,1,0.05,84,0.8548434303409658,1.055422577807497
sweep,1,0.05,85,0.6658767396674258,1.1651462407780222
sweep,1,0.05,86,0.4685255999908956,1.2316035540978887
sweep,1,0.05,87,0.2674510230534776,1.2664304211604964
sweep,1,0.05,88,0.06035858733683442,1.281175449000953
sweep,1,0.05,89,-0.14357437548988689,1.253754470911459
sweep,1,0.05,90,-0.3399828298292871,1.196095208055593
sweep,1,0.05,91,-0.5148858407604042,1.1009988521040437
sweep,1,0.05,92,-0.6611504494050282,0.9751365515554872
sweep,1,0.05,93,-0.7841583889939134,0.8334954263759843
sweep,1,0.05,94,-0.8872088575663988,0.6878182672215329
sweep,1,0.05,95,-0.9899005045268429,0.5405332925156353
sweep,1,0.05,96,-1.0773734448992474,0.380416166357813
sweep,1,0.05,97,-1.1448865804789534,0.21248221870010411
sweep,1,0.05,98,-1.1793164426724136,0.04542256693780955
sweep,1,0.05,99,-1.1846700899959948,-0.12864263733459616
sweep,1,0.05,100,-1.144388634050335,-0.3079834462978494
sweep,2,0.1,0,4.075427791915592,-0.1575117293485867
sweep,2,0.1,1,4.015718979055389,0.44589075881861484
sweep,2,0.1,2,3.8580783197376034,1.0457560546396483
sweep,2,0.1,3,3.6087594819151194,1.6070157540523808
sweep,2,0.1,4,3.2799857471886433,2.121497134254243
sweep,2,0.1,5,2.8761549420891095,2.5841785064121816
sweep,2,0.1,6,2.418567537387454,2.9638177302030955
sweep,2,0.1,7,1.8994902324100575,3.2688073366992576
sweep,2,0.1,8,1.3456206441145862,3.480582661631526
sweep,2,0.1,9,0.7769434332084088,3.6112000146929573
sweep,2,0.1,10,0.21264715380997534,3.6516631335539955
sweep,2,0.1,11,-0.3471223369103265,3.6152398682737434
sweep,2,0.1,12,-0.8917999111021806,3.4989968354315293
sweep,2,0.1,13,-1.4081418157563625,3.2913359001923563
sweep,2,0.1,14,-1.8698557403762712,3.0123136632925216
sweep,2,0.1,15,-2.284223561319675,2.6583391557333504
sweep,2,0.1,16,-2.622574915299088,2.2363691558814103
sweep,2,0.1,17,-2.8890984559859083,1.7744290019691797
sweep,2,0.1,18,-3.100171808520077,1.2923855960230966
sweep,2,0.1,19,-3.2290973822528803,0.778626743868084
sweep,2,0.1,20,-3.26842797766932,0.25313272849511437
sweep,2,0.1,21,-3.2215424713151863,-0.25994248037330764
sweep,2,0.1,22,-3.0980119107369015,-0.7513709529620752
sweep,2,0.1,23,-2.9001554701375563,-1.2204510436973932
sweep,2,0.1,24,-2.6325646398559037,-1.6383481949108463
sweep,2,0.1,25,-2.3066944385425554,-2.002623038358258
sweep,2,0.1,26,-1.9283660431805216,-2.3188046262962887
sweep,2,0.1,27,-1.5000088357894672,-2.5696218957358035
sweep,2,0.1,28,-1.042079789073297,-2.7462168769484956
sweep,2,0.1,29,-0.5758135783631345,-2.839485236964326
sweep,2,0.1,30,-0.10837546318724464,-2.83988765960048
sweep,2,0.1,31,0.34213441550909773,-2.7588644540574654
sweep,2,0.1,32,0.7818993334347639,-2.6228756478093924
sweep,2,0.1,33,1.1958461999036372,-2.431357175794066
sweep,2,0.1,34,1.57954168644296,-2.1848059964074102
sweep,2,0.1,35,1.906205665159467,-1.8729095338673334
sweep,2,0.1,36,2.174210851013197,-1.5171840817717155
sweep,2,0.1,37,2.3716329680262227,-1.133291443378904
sweep,2,0.1,38,2.5023261995371895,-0.740443669121027
sweep,2,0.1,39,2.564708992958183,-0.3610161138120154
sweep,2,0.1,40,2.5747875825976516,0.01829738534192916
sweep,2,0.1,41,2.5375829105869276,0.4016732256691353
sweep,2,0.1,42,2.4440686433088743,0.7742966545155054
sweep,2,0.1,43,2.2766325494044386,1.1423093664709185
sweep,2,0.1,44,2.0365101833452446,1.4738417800770045
sweep,2,0.1,45,1.7433180208688994,1.7595042101049416
sweep,2,0.1,46,1.430694534938062,1.9909529686309573
sweep,2,0.1,47,1.094052580067553,2.175223890277887
sweep,2,0.1,48,0.7364311980240124,2.3051201278936486
sweep,2,0.1,49,0.3500149272389879,2.364447496000818
sweep,2,0.1,50,-0.04196739632597633,2.360273161526311
sweep,2,0.1,51,-0.4210090889284221,2.2875628161461763
sweep,2,0.1,52,-0.7693112770213222,2.1735165242656667
sweep,2,0.1,53,-1.0766885260790175,1.9906769065680547
sweep,2,0.1,54,-1.3565481044816692,1.7743728313840994
sweep,2,0.1,55,-1.5986271118160404,1.5267764356546798
sweep,2,0.1,56,-1.8120612577164659,1.2435088153686495
sweep,2,0.1,57,-1.9641849065511787,0.9119735881727986
sweep,2,0.1,58,-2.054449905445537,0.5699597999099991
sweep,2,0.1,59,-2.0946925253202537,0.2047921187984057
sweep,2,0.1,60,-2.0655037681313244,-0.14770856634978818
sweep,2,0.1,61,-1.9747379379528642,-0.4823658404435677
sweep,2,0.1,62,-1.8219879960943572,-0.7959012715697362
sweep,2,0.1,63,-1.6424195873947536,-1.0616187906141683
sweep,2,0.1,64,-1.3947893649357306,-1.3042100344941503
sweep,2,0.1,65,-1.133088245911653,-1.50130914110199
sweep,2,0.1,66,-0.8495437179298237,-1.6298882193396387
sweep,2,0.1,67,-0.5566331879115999,-1.715341504168402
sweep,2,0.1,68,-0.26576566616532554,-1.739627845272935
sweep,2,0.1,69,0.0076802869232208085,-1.7261740832161092
sweep,2,0.1,70,0.2834328202039068,-1.679286066873257
sweep,2,0.1,71,0.5493314843247865,-1.5852823968940322
sweep,2,0.1,72,0.7908090206937898,-1.4560477175275006
sweep,2,0.1,73,1.0161376505614867,-1.2940557337139298
sweep,2,0.1,74,1.2052874602314272,-1.0957646710832445
sweep,2,0.1,75,1.3569584140585764,-0.8820297609968866
sweep,2,0.1,76,1.4540030832892994,-0.6400063536584524
sweep,2,0.1,77,1.521808621180446,-0.4058663068599218
sweep,2,0.1,78,1.5524174511145392,-0.15932359500081117
sweep,2,0.1,79,1.5335203903017651,0.0930065114661782
sweep,2,0.1,80,1.4663263776631839,0.33484799895274425
sweep,2,0.1,81,1.3613629140352312,0.5679344427713976
sweep,2,0.1,82,1.2132573539354636,0.7692831398556841
sweep,2,0.1,83,1.0389366787546337,0.9281399501562305
sweep,2,0.1,84,0.8522319724225159,1.0522830907976726
sweep,2,0.1,85,0.6638401772044,1.161689187745774
sweep,2,0.1,86,0.4670941415230066,1.2279286431604124
sweep,2,0.1,87,0.2666393461231046,1.262637822757807
sweep,2,0.1,88,0.06016664923340945,1.2773638222064634
sweep,2,0.1,89,-0.14316174207772256,1.2500208640254955
sweep,2,0.1,90,-0.3389953361053473,1.1925311726695658
sweep,2,0.1,91,-0.5133669137388926,1.097688665042266
sweep,2,0.1,92,-0.6591545948248246,0.9721541324516356
sweep,2,0.1,93,-0.7817475484031792,0.8309024657583067
sweep,2,0.1,94,-0.8844498877013036,0.685664523000584
sweep,2,0.1,95,-0.9868634359802899,0.5388582903901499
sweep,2,0.1,96,-1.074133590761656,0.3792505114827606
sweep,2,0.1,97,-1.1415245007584571,0.21184615467149318
sweep,2,0.1,98,-1.1759175264692272,0.045324708473470636
sweep,2,0.1,99,-1.1813222373314327,-0.12820555204367318
sweep,2,0.1,100,-1.1411808316559569,-0.3070283538191006
sweep,3,0.15000000000000002,0,4.067937862837709,-0.15156051069696977
sweep,3,0.15000000000000002,1,4.0066047761315415,0.44950309574467306
sweep,3,0.15000000000000002,2,3.8480437662646176,1.0469238405167616
sweep,3,0.15000000000000002,3,3.5984374129527956,1.6057659994668092
sweep,3,0.15000000000000002,4,3.2699298326099018,2.1179614029037483
sweep,3,0.15000000000000002,5,2.8668364985344885,2.5785693255555477
sweep,3,0.15000000000000002,6,2.410373843322921,2.9564094984509115
sweep,3,0.15000000000000002,7,1.8927271595194992,3.2599162088138605
sweep,3,0.15000000000000002,8,1.3405132537785327,3.470552038337191
sweep,3,0.15000000000000002,9,0.7736402572669212,3.6003851674096743
sweep,3,0.15000000000000002,10,0.21122608496069703,3.6404207821275327
sweep,3,0.15000000000000002,11,-0.3466466940565221,3.6039180412008056
sweep,3,0.15000000000000002,12,-0.8894709990538934,3.487928626577494
sweep,3,0.15000000000000002,13,-1.404056240418937,3.2808333238091594
sweep,3,0.15000000000000002,14,-1.8641580393947588,3.002659460277286
sweep,3,0.15000000000000002,15,-2.277097831980716,2.6497824750302494
sweep,3,0.15000000000000002,16,-2.61423969565125,2.229120078622034
sweep,3,0.15000000000000002,17,-2.879797188485756,1.7686535593759927
sweep,3,0.15000000000000002,18,-3.090164964432618,1.2882049244245304
sweep,3,0.15000000000000002,19,-3.2186589290346506,0.776118141252249
sweep,3,0.15000000000000002,20,-3.2578378039182168,0.25232689959211196
sweep,3,0.15000000000000002,21,-3.2110778746466457,-0.25906155294681726
sweep,3,0.15000000000000002,22,-3.0879399012748285,-0.7488630723470981
sweep,3,0.15000000000000002,23,-2.8907269152472885,-1.2164164873540264
sweep,3,0.15000000000000002,24,-2.6240083235050577,-1.6329257564411221
sweep,3,0.15000000000000002,25,-2.29921146871198,-1.9959839715036658
sweep,3,0.15000000000000002,26,-1.9221260070088686,-2.311147238121019
sweep,3,0.15000000000000002,27,-1.4951460218174575,-2.5611680082057817
sweep,3,0.15000000000000002,28,-1.0386885620605233,-2.7372056471987376
sweep,3,0.15000000000000002,29,-0.5739462805722655,-2.830166004407352
sweep,3,0.15000000000000002,30,-0.10804304924300678,-2.8305120092576894
sweep,3,0.15000000000000002,31,0.34096122865179607,-2.7496770616007824
sweep,3,0.15000000000000002,32,0.7792859559621748,-2.6141071635614797
sweep,3,0.15000000000000002,33,1.191892503659423,-2.4232214002876007
sweep,3,0.15000000000000002,34,1.5743790190592897,-2.177496118719914
sweep,3,0.15000000000000002,35,1.8999946814354836,-1.8665940753755423
sweep,3,0.15000000000000002,36,2.1671351836682775,-1.5120004235499764
sweep,3,0.15000000000000002,37,2.363893291490569,-1.1293427891811276
sweep,3,0.15000000000000002,38,2.4941327009106007,-0.737797844236937
sweep,3,0.15000000000000002,39,2.5562753688543305,-0.35970677711271537
sweep,3,0.15000000000000002,40,2.566325584702188,0.018266292290738156
sweep,3,0.15000000000000002,41,2.529300311274993,0.40032639400583453
sweep,3,0.15000000000000002,42,2.436167679742071,0.7716884139670971
sweep,3,0.15000000000000002,43,2.269306586276589,1.1385232178521214
sweep,3,0.15000000000000002,44,2.029936724543241,1.468992060372991
sweep,3,0.15000000000000002,45,1.7376511927298965,1.7537321476761791
sweep,3,0.15000000000000002,46,1.4260601834022681,1.9844216344692873
sweep,3,0.15000000000000002,47,1.0905486432576121,2.1681125184805166
sweep,3,0.15000000000000002,48,0.7341262475028636,2.297620808731397
sweep,3,0.15000000000000002,49,0.34894662549265754,2.3567611863613194
sweep,3,0.15000000000000002,50,-0.04179592701105884,2.35260271384545
sweep,3,0.15000000000000002,51,-0.4196293943131676,2.280107084930185
sweep,3,0.15000000000000002,52,-0.7667874662106322,2.166463091208547
sweep,3,0.15000000000000002,53,-1.0731133488757825,1.9842001781565868
sweep,3,0.15000000000000002,54,-1.352037865667611,1.7686269891505375
sweep,3,0.15000000000000002,55,-1.593319525246266,1.5218946064514949
sweep,3,0.15000000000000002,56,-1.8061122446780318,1.239601529745501
sweep,3,0.15000000000000002,57,-1.9577681558554971,0.9091257307744065
sweep,3,0.15000000000000002,58,-2.047750426625478,0.5682242383169976
sweep,3,0.15000000000000002,59,-2.087900256336163,0.20419007733864547
sweep,3,0.15000000000000002,60,-2.0588093650967365,-0.14719094902708552
sweep,3,0.15000000000000002,61,-1.9683248132309337,-0.4807751565392936
sweep,3,0.15000000000000002,62,-1.816026334380838,-0.7933142301511786
sweep,3,0.15000000000000002,63,-1.6370595274287882,-1.0581395529714006
sweep,3,0.15000000000000002,64,-1.3901610202963706,-1.2999634182367494
sweep,3,0.15000000000000002,65,-1.1292932530014372,-1.4964388748705553
sweep,3,0.15000000000000002,66,-0.8466560185936802,-1.6245514148213518
sweep,3,0.15000000000000002,67,-0.554697792645663,-1.7097000007470682
sweep,3,0.15000000000000002,68,-0.2647994639772284,-1.7338448050221278
sweep,3,0.15000000000000002,69,0.0076865142963397125,-1.7204072490337374
sweep,3,0.15000000000000002,70,0.2825100099909606,-1.673685893895223
sweep,3,0.15000000000000002,71,0.547532696144857,-1.5799909012375404
sweep,3,0.15000000000000002,72,0.7882083215031196,-1.4511942754852245
sweep,3,0.15000000000000002,73,1.0128269857052818,-1.2897549164921134
sweep,3,0.15000000000000002,74,1.2013760015855215,-1.0921139683605037
sweep,3,0.15000000000000002,75,1.352568595353382,-0.879105901598716
sweep,3,0.15000000000000002,76,1.4492673261611195,-0.6378652053691759
sweep,3,0.15000000000000002,77,1.5168629080366638,-0.40453979336819823
sweep,3,0.15000000000000002,78,1.547399897614597,-0.15882295685308354
sweep,3,0.15000000000000002,79,1.5285686518215509,0.09269236692734856
sweep,3,0.15000000000000002,80,1.4615726623379304,0.3337532442061246
sweep,3,0.15000000000000002,81,1.3569290604164075,0.5661143578803131
sweep,3,0.15000000000000002,82,1.2092515305917377,0.7668131941599254
sweep,3,0.15000000000000002,83,1.0354486762277302,0.9251112078151532
sweep,3,0.15000000000000002,84,0.8493317106509769,1.048796100467247
sweep,3,0.15000000000000002,85,0.6615784526376828,1.1578495582180721
sweep,3,0.15000000000000002,86,0.46550447832711694,1.223847117543302
sweep,3,0.15000000000000002,87,0.265738025776272,1.2584256474266438
sweep,3,0.15000000000000002,88,0.05995361400600074,1.2731305587810988
sweep,3,0.15000000000000002,89,-0.14270334579847563,1.245874294735873
sweep,3,0.15000000000000002,90,-0.3378985158150314,1.18857297289887
sweep,3,0.15000000000000002,91,-0.5116799144673229,1.094012429932767
sweep,3,0.15000000000000002,92,-0.6569379629241981,0.968841943774545
sweep,3,0.15000000000000002,93,-0.7790700723727504,0.8280228091075752
sweep,3,0.15000000000000002,94,-0.8813857933855439,0.6832726257545062
sweep,3,0.15000000000000002,95,-0.9834904521248411,0.5369980266671903
sweep,3,0.15000000000000002,96,-1.0705353165528801,0.37795587164164995
sweep,3,0.15000000000000002,97,-1.1377903773157305,0.2111396380783016
sweep,3,0.15000000000000002,98,-1.1721423820936632,0.045215909672324875
sweep,3,0.15000000000000002,99,-1.1776037102399477,-0.12772021885869722
sweep,3,0.15000000000000002,100,-1.1376177929249145,-0.3059676649621198
sweep,4,0.2,0,4.06015169322902,-0.14536039353179228
sweep,4,0.2,1,3.9969462721743723,0.4532489873517019
sweep,4,0.2,2,3.8372910237281954,1.0480595004167597
sweep,4,0.2,3,3.5872953934335317,1.6042900084862708
sweep,4,0.2,4,3.259019333293743,2.1139950349057637
sweep,4,0.2,5,2.8566890383757215,2.5723295752243884
sweep,4,0.2,6,2.4014285970337057,2.948187073600292
sweep,4,0.2,7,1.8853330446609984,3.2500523405566657
sweep,4,0.2,8,1.3349289710075267,3.459421607931056
sweep,4,0.2,9,0.7700386669205072,3.5883788992840606
sweep,4,0.2,10,0.20970054257294718,3.6279330634475917
sweep,4,0.2,11,-0.3460742475378549,3.5913351214787457
sweep,4,0.2,12,-0.8868442393413681,3.4756212641430997
sweep,4,0.2,13,-1.3994790074318257,3.269149604211858
sweep,4,0.2,14,-1.857788457184308,2.9919153660187128
sweep,4,0.2,15,-2.2691388750710564,2.6402568628911753
sweep,4,0.2,16,-2.604933404986116,2.2210483957748433
sweep,4,0.2,17,-2.8694139161744867,1.7622221473715163
sweep,4,0.2,18,-3.0789944892845944,1.2835500017317372
sweep,4,0.2,19,-3.2070064629530437,0.7733269434150533
sweep,4,0.2,20,-3.2460154585892864,0.2514345450525755
sweep,4,0.2,21,-3.1993950820867494,-0.2580722352506405
sweep,4,0.2,22,-3.076694758656598,-0.7460582638696716
sweep,4,0.2,23,-2.880199606138222,-1.2119076781864733
sweep,4,0.2,24,-2.6144544467388604,-1.6268675671538952
sweep,4,0.2,25,-2.290855760634285,-1.9885673682634861
sweep,4,0.2,26,-1.9151580297327597,-2.302593481476425
sweep,4,0.2,27,-1.4897159254380727,-2.5517247071984395
sweep,4,0.2,28,-1.0349018904241176,-2.7271398460246905
sweep,4,0.2,29,-0.5718616140369149,-2.8197561775042246
sweep,4,0.2,30,-0.10767271617611783,-2.8200391764823487
sweep,4,0.2,31,0.3396498676161172,-2.739414532940671
sweep,4,0.2,32,0.7763658998014066,-2.6043125754793155
sweep,4,0.2,33,1.1874752588726294,-2.4141335763483913
sweep,4,0.2,34,1.5686112673966253,-2.1693308722810585
sweep,4,0.2,35,1.8930558718107757,-1.8595396767878145
sweep,4,0.2,36,2.159230448345581,-1.5062103441280041
sweep,4,0.2,37,2.3552468077792663,-1.12493230342976
sweep,4,0.2,38,2.484979262853523,-0.7348426901649499
sweep,4,0.2,39,2.5468536753941144,-0.35824452419710134
sweep,4,0.2,40,2.5568721437475865,0.01823123971700842
sweep,4,0.2,41,2.5200471890972276,0.3988215825458142
sweep,4,0.2,42,2.4273407872148933,0.7687744823608003
sweep,4,0.2,43,2.2611219604257196,1.1342933850092989
sweep,4,0.2,44,2.0225927018953422,1.4635740173766933
sweep,4,0.2,45,1.7313199856542345,1.7472836450837
sweep,4,0.2,46,1.4208823922582807,1.9771248331326063
sweep,4,0.2,47,1.0866336972126658,2.1601676348374896
sweep,4,0.2,48,0.7315507797190214,2.289242431884177
sweep,4,0.2,49,0.34775274841749326,2.3481738296176116
sweep,4,0.2,50,-0.04160470210059056,2.3440330140752073
sweep,4,0.2,51,-0.41808830410723913,2.2717772144366295
sweep,4,0.2,52,-0.7639681381052154,2.1585826143386067
sweep,4,0.2,53,-1.0691194053650475,1.9769639485855202
sweep,4,0.2,54,-1.3469992259557213,1.7622072533442734
sweep,4,0.2,55,-1.5873900182614185,1.5164400996057505
sweep,4,0.2,56,-1.7994660382826067,1.235235766498393
sweep,4,0.2,57,-1.9505992964215675,0.9059435951477763
sweep,4,0.2,58,-2.040265625300326,0.5662848318287901
sweep,4,0.2,59,-2.0803117393206834,0.20351714756222308
sweep,4,0.2,60,-2.051330179653927,-0.146612880314596
sweep,4,0.2,61,-1.961159913254344,-0.47899815206603596
sweep,4,0.2,62,-1.8093658887182391,-0.7904240122475312
sweep,4,0.2,63,-1.6310712855223573,-1.0542525287777496
sweep,4,0.2,64,-1.3849903655443556,-1.2952190635416687
sweep,4,0.2,65,-1.1250537189708423,-1.4909978037355474
sweep,4,0.2,66,-0.8434301859604335,-1.6185891973716546
sweep,4,0.2,67,-0.5525359069888958,-1.70339746453328
sweep,4,0.2,68,-0.2637203486731124,-1.727384241968774
sweep,4,0.2,69,0.00769319682870542,-1.713964866907929
sweep,4,0.2,70,0.28147883164631776,-1.6674297466843444
sweep,4,0.2,71,0.5455229305249619,-1.5740796233377794
sweep,4,0.2,72,0.785302706740343,-1.4457723825888074
sweep,4,0.2,73,1.0091282252218197,-1.2849503929718544
sweep,4,0.2,74,1.1970060542260732,-1.0880357260459002
sweep,4,0.2,75,1.3476642416724778,-0.8758396565030936
sweep,4,0.2,76,1.443976513790335,-0.6354733760063491
sweep,4,0.2,77,1.5113375512252243,-0.40305803881458446
sweep,4,0.2,78,1.5417943008250974,-0.15826384619095596
sweep,4,0.2,79,1.523036621287863,0.0923412139881908
sweep,4,0.2,80,1.4562619245382484,0.3325300051173975
sweep,4,0.2,81,1.351975751361769,0.5640808015851279
sweep,4,0.2,82,1.204776506510996,0.7640536656047985
sweep,4,0.2,83,1.031552236571062,0.9217274812018067
sweep,4,0.2,84,0.8460919328663979,1.0449005299056782
sweep,4,0.2,85,0.659052040944754,1.1535601255787034
sweep,4,0.2,86,0.46372884987418644,1.2192875401431125
sweep,4,0.2,87,0.2647313439444994,1.2537201920127752
sweep,4,0.2,88,0.05971580150365027,1.2684016023144844
sweep,4,0.2,89,-0.14219112664578468,1.2412422384857806
sweep,4,0.2,90,-0.3366731495973877,1.184151393595719
sweep,4,0.2,91,-0.5097953132409753,1.0899058769902248
sweep,4,0.2,92,-0.6544617768727214,0.9651420919145257
sweep,4,0.2,93,-0.7760791386304338,0.8248061268471282
sweep,4,0.2,94,-0.8779629960752692,0.6806007638236787
sweep,4,0.2,95,-0.9797225607662102,0.534919966682274
sweep,4,0.2,96,-1.0665156630273744,0.3765095836729246
sweep,4,0.2,97,-1.1336188378226806,0.210350276658066
sweep,4,0.2,98,-1.1679248808060843,0.04509422648826711
sweep,4,0.2,99,-1.1734493368976942,-0.12717818333524453
sweep,4,0.2,100,-1.1336370470253938,-0.3047828433314396
sweep,5,0.25,0,4.052053875622351,-0.13889563207028274
sweep,5,0.25,1,3.9866766151365702,0.45713335828188917
sweep,5,0.25,2,3.8257155728547225,1.0491449061540008
sweep,5,0.25,3,3.5752049611505385,1.6025390575790421
sweep,5,0.25,4,3.2471148248932162,2.1095150617920817
sweep,5,0.25,5,2.8455739557996402,2.5653415664160755
sweep,5,0.25,6,2.391604265877387,2.939000122736891
sweep,5,0.25,7,1.8772000144845427,3.239036735974504
sweep,5,0.25,8,1.3287863661517543,3.446989097004361
sweep,5,0.25,9,0.7660886639686475,3.574961942613534
sweep,5,0.25,10,0.20805523098930123,3.6139705292641713
sweep,5,0.25,11,-0.34538389413678683,3.5772584819257047
sweep,5,0.25,12,-0.8838619011221995,3.461845902728418
sweep,5,0.25,13,-1.3943168870304286,3.2560663867553226
sweep,5,0.25,14,-1.8506206254011575,2.979879725501977
sweep,5,0.25,15,-2.260190568027776,2.62958293232711
sweep,5,0.25,16,-2.5944744474270878,2.212001756011462
sweep,5,0.25,17,-2.8577465102201174,1.7550132759016317
sweep,5,0.25,18,-3.0664431268243564,1.278333049346946
sweep,5,0.25,19,-3.1939133869088208,0.770200975109586
sweep,5,0.25,20,-3.2327309884447786,0.25043995041936395
sweep,5,0.25,21,-3.1862667628100603,-0.25695396820044253
sweep,5,0.25,22,-3.0640575643109407,-0.7429008612170069
sweep,5,0.25,23,-2.868368501761168,-1.2068359142339378
sweep,5,0.25,24,-2.6037168489091442,-1.620054827808846
sweep,5,0.25,25,-2.2814644449882757,-1.9802279983443445
sweep,5,0.25,26,-1.9073262653405039,-2.2929759681102486
sweep,5,0.25,27,-1.4836126901727564,-2.541107253703387
sweep,5,0.25,28,-1.0306459977015885,-2.7158225878120312
sweep,5,0.25,29,-0.5695190475010418,-2.808052164882073
sweep,5,0.25,30,-0.10725743351226619,-2.808264362417817
sweep,5,0.25,31,0.33817449065528105,-2.727876207582587
sweep,5,0.25,32,0.7730818671787848,-2.5933003948744413
sweep,5,0.25,33,1.1825078825260205,-2.403916053749948
sweep,5,0.25,34,1.5621254247434706,-2.160150665767761
sweep,5,0.25,35,1.8852533167963164,-1.8516084913237298
sweep,5,0.25,36,2.150341829695703,-1.4997007410360215
sweep,5,0.25,37,2.345524196414712,-1.1199738738371614
sweep,5,0.25,38,2.474686653067137,-0.7315205516228196
sweep,5,0.25,39,2.536259431157098,-0.3566008767748985
sweep,5,0.25,40,2.5462421412152185,0.018191445204065956
sweep,5,0.25,41,2.5096423142754736,0.39712927593175446
sweep,5,0.25,42,2.417415040191527,0.7654977795667889
sweep,5,0.25,43,2.251918286763021,1.1295370254584423
sweep,5,0.25,44,2.0143341671427963,1.4574815320137529
sweep,5,0.25,45,1.7242002700139378,1.7400323872104746
sweep,5,0.25,46,1.415059606362627,1.9689196148329802
sweep,5,0.25,47,1.0822309092020324,2.151233569000891
sweep,5,0.25,48,0.728654194433949,2.2798208055653086
sweep,5,0.25,49,0.34640976622124636,2.338517112849815
sweep,5,0.25,50,-0.04139010402685393,2.334396072105033
sweep,5,0.25,51,-0.416355741865505,2.262409894427154
sweep,5,0.25,52,-0.7607981628402987,2.1497205679471985
sweep,5,0.25,53,-1.0646285435667655,1.9688262963496421
sweep,5,0.25,54,-1.3413335504625052,1.7549876788742904
sweep,5,0.25,55,-1.5807224773778628,1.510305862180795
sweep,5,0.25,56,-1.7919924481814542,1.230325795583749
sweep,5,0.25,57,-1.9425378629466161,0.9023646519527979
sweep,5,0.25,58,-2.0318488176725245,0.5641034237140022
sweep,5,0.25,59,-2.0717782398135047,0.2027600239292511
sweep,5,0.25,60,-2.0429196176509827,-0.1459631149779676
sweep,5,0.25,61,-1.9531028163382222,-0.47700005470356116
sweep,5,0.25,62,-1.8018761497407259,-0.7871740063899686
sweep,5,0.25,63,-1.6243375562115725,-1.049881562162323
sweep,5,0.25,64,-1.3791761549289385,-1.2898840134984064
sweep,5,0.25,65,-1.1202866764129755,-1.4848793313265074
sweep,5,0.25,66,-0.8398031385565301,-1.6118847874761943
sweep,5,0.25,67,-0.5501053046732286,-1.6963104829983202
sweep,5,0.25,68,-0.2625073010751837,-1.720119684407412
sweep,5,0.25,69,0.007700363690773416,-1.7067208493585513
sweep,5,0.25,70,0.28031900478271343,-1.660395201205291
sweep,5,0.25,71,0.5432627568362639,-1.56743290054613
sweep,5,0.25,72,0.7820352127269941,-1.4396759598941888
sweep,5,0.25,73,1.0049688775313579,-1.2795481697601325
sweep,5,0.25,74,1.1920919848329254,-1.083450168645554
sweep,5,0.25,75,1.34214925659934,-0.8721671453583923
sweep,5,0.25,76,1.4380269873370146,-0.6327841043976117
sweep,5,0.25,77,1.505124303511037,-0.4013920975628406
sweep,5,0.25,78,1.5354908486034995,-0.15763538346244016
sweep,5,0.25,79,1.5168159414511126,0.09194610383579592
sweep,5,0.25,80,1.4502901648594673,0.33115425227997414
sweep,5,0.25,81,1.3464060191272862,0.5617938776312751
sweep,5,0.25,82,1.1997447172332991,0.7609504548903283
sweep,5,0.25,83,1.0271711581578424,0.9179224757865851
sweep,5,0.25,84,0.8424493159858766,1.0405200983470289
sweep,5,0.25,85,0.6562115914107058,1.1487369324929868
sweep,5,0.25,86,0.4617325974181086,1.2141606989275517
sweep,5,0.25,87,0.26359967994424927,1.2484294176289894
sweep,5,0.25,88,0.05944862293251181,1.2630844750707517
sweep,5,0.25,89,-0.14161501376546343,1.2360341326817932
sweep,5,0.25,90,-0.3352952327241411,1.1791800068897655
sweep,5,0.25,91,-0.5076762324306701,1.0852887557925388
sweep,5,0.25,92,-0.6516776144680139,0.960982289872391
sweep,5,0.25,93,-0.7727162807586534,0.8211895771789453
sweep,5,0.25,94,-0.8741145935622527,0.6775967298835883
sweep,5,0.25,95,-0.975486097856646,0.5325834841713475
sweep,5,0.25,96,-1.0619960082916504,0.374883344739027
sweep,5,0.25,97,-1.128928241410118,0.2094625906266941
sweep,5,0.25,98,-1.1631824311869738,0.0449572250596989
sweep,5,0.25,99,-1.168777715660321,-0.1265688935109369
sweep,5,0.25,100,-1.129160562229543,-0.30345074458163757
sweep,6,0.30000000000000004,0,4.043628673260208,-0.1321491807910573
sweep,6,0.30000000000000004,1,3.975714128258041,0.46116051561165095
sweep,6,0.30000000000000004,2,3.8131873788713353,1.0501558117063168
sweep,6,0.30000000000000004,3,3.562005236573652,1.6004505732191172
sweep,6,0.30000000000000004,4,3.2340411408759318,2.1044158130592154
sweep,6,0.30000000000000004,5,2.833316815852905,2.557455835168489
sweep,6,0.30000000000000004,6,2.380740211382267,2.9286579613702237
sweep,6,0.30000000000000004,7,1.8681921597085271,3.2266424979635375
sweep,6,0.30000000000000004,8,1.3219828926019925,3.43299819728178
sweep,6,0.30000000000000004,9,0.7617274085711295,3.5598565232626416
sweep,6,0.30000000000000004,10,0.20627117700064468,3.59824256024698
sweep,6,0.30000000000000004,11,-0.3445485811501624,3.5613935172848983
sweep,6,0.30000000000000004,12,-0.8804506090333944,3.4463127589542033
sweep,6,0.30000000000000004,13,-1.3884516060349588,3.241307199239539
sweep,6,0.30000000000000004,14,-1.8424943591879699,2.966297233031495
sweep,6,0.30000000000000004,15,-2.2500550969847146,2.6175335884344078
sweep,6,0.30000000000000004,16,-2.5826327981075234,2.201787305343293
sweep,6,0.30000000000000004,17,-2.8445389864208614,1.746873168600342
sweep,6,0.30000000000000004,18,-3.0522357724516525,1.272442970573335
sweep,6,0.30000000000000004,19,-3.1790927974259984,0.7666742098261696
sweep,6,0.30000000000000004,20,-3.217693263680428,0.24932324097068653
sweep,6,0.30000000000000004,21,-3.171405125179623,-0.2556807152678108
sweep,6,0.30000000000000004,22,-3.0497511899578496,-0.7393203955806108
sweep,6,0.30000000000000004,23,-2.854974051608992,-1.2010889181157123
sweep,6,0.30000000000000004,24,-2.5915598866625578,-1.612337173063479
sweep,6,0.30000000000000004,25,-2.270831365918417,-1.970782049410297
sweep,6,0.30000000000000004,26,-1.8984587671058155,-2.2820828468700283
sweep,6,0.30000000000000004,27,-1.4767023314654817,-2.5290818422495476
sweep,6,0.30000000000000004,28,-1.0258275058352146,-2.7030047001536928
sweep,6,0.30000000000000004,29,-0.5668672820549421,-2.7947963144741363
sweep,6,0.30000000000000004,30,-0.10678830279803381,-2.7949283951395443
sweep,6,0.30000000000000004,31,0.33650239339077714,-2.7148081593004916
sweep,6,0.30000000000000004,32,0.7693613442112286,-2.5808283096876288
sweep,6,0.30000000000000004,33,1.1768807989956578,-2.3923440385939907
sweep,6,0.30000000000000004,34,1.554778475442521,-2.1497535631079967
sweep,6,0.30000000000000004,35,1.876415004993759,-1.8426261041468435
sweep,6,0.30000000000000004,36,2.1402734053020884,-1.4923285152389227
sweep,6,0.30000000000000004,37,2.334511181535026,-1.114358556634604
sweep,6,0.30000000000000004,38,2.463028054979978,-0.7277584928774355
sweep,6,0.30000000000000004,39,2.5242591779808814,-0.3547398149333318
sweep,6,0.30000000000000004,40,2.534201310832,0.018145907973422106
sweep,6,0.30000000000000004,41,2.4978563368167825,0.3952121191826395
sweep,6,0.30000000000000004,42,2.406171591318338,0.7617860719523215
sweep,6,0.30000000000000004,43,2.2414925823130356,1.1241493043857629
sweep,6,0.30000000000000004,44,2.0049789344606874,1.4505803118443557
sweep,6,0.30000000000000004,45,1.7161349381470878,1.7318185211863395
sweep,6,0.30000000000000004,46,1.408463283901154,1.959625072328116
sweep,6,0.30000000000000004,47,1.0772430220374383,2.141113311574321
sweep,6,0.30000000000000004,48,0.7253724314266423,2.2691481316458364
sweep,6,0.30000000000000004,49,0.34488787810901955,2.3275780183088246
sweep,6,0.30000000000000004,50,-0.04114757562121501,2.323479275193582
sweep,6,0.30000000000000004,51,-0.41439366359530394,2.2517984319043967
sweep,6,0.30000000000000004,52,-0.7572077887536166,2.139681373139015
sweep,6,0.30000000000000004,53,-1.059541875139786,1.9596075908801254
sweep,6,0.30000000000000004,54,-1.3349160266668256,1.7468088506468684
sweep,6,0.30000000000000004,55,-1.5731699663846341,1.5033563847155151
sweep,6,0.30000000000000004,56,-1.7835267177127698,1.2247630910819378
sweep,6,0.30000000000000004,57,-1.9334060897747465,0.8983097383302314
sweep,6,0.30000000000000004,58,-2.0223143637384617,0.5616316995338946
sweep,6,0.30000000000000004,59,-2.0621115195863946,0.20190184827532534
sweep,6,0.30000000000000004,60,-2.0333921492209948,-0.14522743464737986
sweep,6,0.30000000000000004,61,-1.9439758065352046,-0.4747368656729152
sweep,6,0.30000000000000004,62,-1.793391950621104,-0.783492570917124
sweep,6,0.30000000000000004,63,-1.616709888183569,-1.0449302749714189
sweep,6,0.30000000000000004,64,-1.372590268014015,-1.283840627000932
sweep,6,0.30000000000000004,65,-1.114887142557647,-1.4779485570831894
sweep,6,0.30000000000000004,66,-0.8356950640291487,-1.6042904019229072
sweep,6,0.30000000000000004,67,-0.5473525679142239,-1.6882828842683684
sweep,6,0.30000000000000004,68,-0.26113374050842403,-1.7118910949846469
sweep,6,0.30000000000000004,69,0.007708035556587323,-1.6985156497889649
sweep,6,0.30000000000000004,70,0.27900485165752975,-1.652427349350382
sweep,6,0.30000000000000004,71,0.5407022656805157,-1.5599043821371508
sweep,6,0.30000000000000004,72,0.7783337443343827,-1.4327707843146815
sweep,6,0.30000000000000004,73,1.000257198142144,-1.27342931667721
sweep,6,0.30000000000000004,74,1.1865254187521936,-1.0782563572468244
sweep,6,0.30000000000000004,75,1.3359020250271758,-0.868007542811731
sweep,6,0.30000000000000004,76,1.4312875624894095,-0.6297382280421708
sweep,6,0.30000000000000004,77,1.4980861747173508,-0.39950535087716205
sweep,6,0.30000000000000004,78,1.528350571287949,-0.15692381154287452
sweep,6,0.30000000000000004,79,1.5097694859127462,0.0914982319589152
sweep,6,0.30000000000000004,80,1.4435257754321382,0.3295955657886106
sweep,6,0.30000000000000004,81,1.3400971593252953,0.5592030872995566
sweep,6,0.30000000000000004,82,1.1940453639142965,0.7574350919402904
sweep,6,0.30000000000000004,83,1.0222090266967325,0.9136122933933956
sweep,6,0.30000000000000004,84,0.8383237461738045,1.0355582763519402
sweep,6,0.30000000000000004,85,0.652994672127075,1.1432737409011156
sweep,6,0.30000000000000004,86,0.4594718794796515,1.2083537118623924
sweep,6,0.30000000000000004,87,0.26231821916341247,1.2424368696859798
sweep,6,0.30000000000000004,88,0.05914628202964764,1.2570621704584677
sweep,6,0.30000000000000004,89,-0.14096225663372813,1.2301353970546436
sweep,6,0.30000000000000004,90,-0.3337343868753592,1.1735494669515212
sweep,6,0.30000000000000004,91,-0.5052760094210935,1.0800595392613235
sweep,6,0.30000000000000004,92,-0.6485242103763834,0.9562710879400579
sweep,6,0.30000000000000004,93,-0.7689075286771083,0.8170936603360023
sweep,6,0.30000000000000004,94,-0.8697559440177454,0.6741944761046488
sweep,6,0.30000000000000004,95,-0.9706878639618423,0.529937179013433
sweep,6,0.30000000000000004,96,-1.0568768742737018,0.3730413416630173
sweep,6,0.30000000000000004,97,-1.1236152821385126,0.20845698716733335
sweep,6,0.30000000000000004,98,-1.157810516000601,0.04480181698969054
sweep,6,0.30000000000000004,99,-1.163485827194487,-0.12587900652772685
sweep,6,0.30000000000000004,100,-1.1240895787258267,-0.3019420897513137
sweep,7,0.35000000000000003,0,4.034860364188728,-0.1251025793199925
sweep,7,0.35000000000000003,1,3.963957253969578,0.4653336772856908
sweep,7,0.35000000000000003,2,3.7995418694495333,1.051059452463517
sweep,7,0.35000000000000003,3,3.547491349306037,1.5979429732386292
sweep,7,0.35000000000000003,4,3.21957457107024,2.098560588348971
sweep,7,0.35000000000000003,5,2.819694513432596,2.5484795674981835
sweep,7,0.35000000000000003,6,2.368630832008725,2.916914915697588
sweep,7,0.35000000000000003,7,1.858135509783652,3.212577503978114
sweep,7,0.35000000000000003,8,1.3143873562761523,3.4171190693545626
sweep,7,0.35000000000000003,9,0.7568746653299472,3.542705292699236
sweep,7,0.35000000000000003,10,0.20432446429777068,3.580375375590007
sweep,7,0.35000000000000003,11,-0.34353312492687516,3.543361395903651
sweep,7,0.35000000000000003,12,-0.8765156971012762,3.4286492637416623
sweep,7,0.35000000000000003,13,-1.3817308489303148,3.2245166379309795
sweep,7,0.35000000000000003,14,-1.8332035340180437,2.950839735940517
sweep,7,0.35000000000000003,15,-2.2384780337677244,2.603816972169983
sweep,7,0.35000000000000003,16,-2.5691126887299074,2.190157216738324
sweep,7,0.35000000000000003,17,-2.8294622683095194,1.7376042339516369
sweep,7,0.35000000000000003,18,-3.0360188248480724,1.2657370267565553
sweep,7,0.35000000000000003,19,-3.162175971383609,0.7626618249073912
sweep,7,0.35000000000000003,20,-3.200528164730435,0.24805889247449406
sweep,7,0.35000000000000003,21,-3.1544403674212402,-0.25421901788865287
sweep,7,0.35000000000000003,22,-3.0334195574661207,-0.735226330785763
sweep,7,0.35000000000000003,23,-2.8396827792110284,-1.1945224500018647
sweep,7,0.35000000000000003,24,-2.577680811835685,-1.6035214420090096
sweep,7,0.35000000000000003,25,-2.2586916681994396,-1.9599934028606638
sweep,7,0.35000000000000003,26,-1.8883346351402344,-2.2696419889280737
sweep,7,0.35000000000000003,27,-1.468812723817067,-2.515348150380408
sweep,7,0.35000000000000003,28,-1.02032645807823,-2.6883661301554476
sweep,7,0.35000000000000003,29,-0.5638404181388115,-2.7796576917723153
sweep,7,0.35000000000000003,30,-0.10625389103078924,-2.77969840021712
sweep,7,0.35000000000000003,31,0.3345915700906774,-2.6998842639114984
sweep,7,0.35000000000000003,32,0.7651111915362965,-2.566585123531042
sweep,7,0.35000000000000003,33,1.17045326549163,-2.37912884280713
sweep,7,0.35000000000000003,34,1.5463867256070456,-2.137880240767158
sweep,7,0.35000000000000003,35,1.8663200014452537,-1.8323685447068487
sweep,7,0.35000000000000003,36,2.128773531833684,-1.4839099203962631
sweep,7,0.35000000000000003,37,2.3219325511299047,-1.1079464726576935
sweep,7,0.35000000000000003,38,2.449712153547133,-0.7234628764131522
sweep,7,0.35000000000000003,39,2.5105530722529226,-0.35261510375869115
sweep,7,0.35000000000000003,40,2.52044876834252,0.018093327246213077
sweep,7,0.35000000000000003,41,2.48439467959518,0.39302212980277057
sweep,7,0.35000000000000003,42,2.393329343446184,0.7575465864042674
sweep,7,0.35000000000000003,43,2.2295841176204587,1.117995578058183
sweep,7,0.35000000000000003,44,1.9942929804350003,1.442697876832769
sweep,7,0.35000000000000003,45,1.706922173089271,1.722436734339312
sweep,7,0.35000000000000003,46,1.4009282940621177,1.9490088465406932
sweep,7,0.35000000000000003,47,1.071545083819117,2.1295538159915677
sweep,7,0.35000000000000003,48,0.7216231758253204,2.256957499674431
sweep,7,0.35000000000000003,49,0.3431487738092267,2.3150829252746163
sweep,7,0.35000000000000003,50,-0.04087129424078293,2.311009517696972
sweep,7,0.35000000000000003,51,-0.412153232433822,2.239677320577349
sweep,7,0.35000000000000003,52,-0.7531074506970725,2.128213794339601
sweep,7,0.35000000000000003,53,-1.0537324093406897,1.9490770768925096
sweep,7,0.35000000000000003,54,-1.3275863630018843,1.73746597369531
sweep,7,0.35000000000000003,55,-1.5645437719965625,1.4954175725077208
sweep,7,0.35000000000000003,56,-1.7738572363898426,1.2184082143957062
sweep,7,0.35000000000000003,57,-1.9229756491272358,0.8936771326206485
sweep,7,0.35000000000000003,58,-2.011423814992468,0.5588075657293636
sweep,7,0.35000000000000003,59,-2.0510697884642024,0.20092093910771522
sweep,7,0.35000000000000003,60,-2.0225094624471116,-0.14438759583526062
sweep,7,0.35000000000000003,61,-1.9335506118445425,-0.47215208216991567
sweep,7,0.35000000000000003,62,-1.7837011446021025,-0.7792876912127614
sweep,7,0.35000000000000003,63,-1.607997612444154,-1.0392748771837375
sweep,7,0.35000000000000003,64,-1.3650681590172224,-1.2769378026074873
sweep,7,0.35000000000000003,65,-1.1087202984915823,-1.4700322138363808
sweep,7,0.35000000000000003,66,-0.8310034787147181,-1.5956162334427249
sweep,7,0.35000000000000003,67,-0.544209116940721,-1.679114094850559
sweep,7,0.35000000000000003,68,-0.25956555540661025,-1.7024929441632826
sweep,7,0.35000000000000003,69,0.007716215213537599,-1.6891443756006594
sweep,7,0.35000000000000003,70,0.2775033735580495,-1.6433272595702866
sweep,7,0.35000000000000003,71,0.5377773401752863,-1.5513061286531118
sweep,7,0.35000000000000003,72,0.7741056932993369,-1.4248844919932482
sweep,7,0.35000000000000003,73,0.9948753433497092,-1.2664411096606194
sweep,7,0.35000000000000003,74,1.1801671539014067,-1.0723246731149616
sweep,7,0.35000000000000003,75,1.3287663399812402,-0.8632570609047492
sweep,7,0.35000000000000003,76,1.4235897432997213,-0.6262597800467529
sweep,7,0.35000000000000003,77,1.4900472130272715,-0.397350783877681
sweep,7,0.35000000000000003,78,1.5201949759286062,-0.15611147696249952
sweep,7,0.35000000000000003,79,1.501721132196064,0.09098627441286096
sweep,7,0.35000000000000003,80,1.4357997270146043,0.32781485950563677
sweep,7,0.35000000000000003,81,1.3328915853391037,0.5562435566528803
sweep,7,0.35000000000000003,82,1.1875361594917588,0.7534196246019108
sweep,7,0.35000000000000003,83,1.01654203749359,0.9086891736398905
sweep,7,0.35000000000000003,84,0.8336123585657883,1.0298910894935458
sweep,7,0.35000000000000003,85,0.6493211283239814,1.1370341157405048
sweep,7,0.35000000000000003,86,0.4568904150835642,1.2017216190678102
sweep,7,0.35000000000000003,87,0.2608551127137981,1.2355930068522025
sweep,7,0.35000000000000003,88,0.05880135003226708,1.250184443064012
sweep,7,0.35000000000000003,89,-0.14021647026012563,1.2233989064587039
sweep,7,0.35000000000000003,90,-0.33195159440223876,1.1671193744849597
sweep,7,0.35000000000000003,91,-0.5025347207075868,1.0740878720896767
sweep,7,0.35000000000000003,92,-0.6449228958805948,0.9508910734811179
sweep,7,0.35000000000000003,93,-0.7645579051015956,0.8124163075873299
sweep,7,0.35000000000000003,94,-0.8647783691039668,0.6703092023274819
sweep,7,0.35000000000000003,95,-0.9652081887930737,0.5269150522912043
sweep,7,0.35000000000000003,96,-1.051030519913254,0.37093758276313255
sweep,7,0.35000000000000003,97,-1.1175472916625215,0.2073082970535136
sweep,7,0.35000000000000003,98,-1.151674898783075,0.044624023318678166
sweep,7,0.35000000000000003,99,-1.1574413474661458,-0.1250914007906071
sweep,7,0.35000000000000003,100,-1.1182972357885475,-0.30021928860047414
sweep,8,0.4,0,4.025733816375457,-0.11773583612161415
sweep,8,0.4,1,3.951277133360168,0.4696542355556076
sweep,8,0.4,2,3.784566658509341,1.0518109714360715
sweep,8,0.4,3,3.531397407376221,1.5949080374122333
sweep,8,0.4,4,3.203424034992463,2.091769373220739
sweep,8,0.4,5,2.8044164029793355,2.5381595529999172
sweep,8,0.4,6,2.355008153203197,2.903448792521858
sweep,8,0.4,7,1.8468033258971928,3.1964589505215883
sweep,8,0.4,8,1.3058288794560355,3.398919721109742
sweep,8,0.4,9,0.7514261384823273,3.5230404229487795
sweep,8,0.4,10,0.20218439072322789,3.5598797965947293
sweep,8,0.4,11,-0.34229100494816606,3.5226664643256553
sweep,8,0.4,12,-0.871932933358495,3.4083680700520027
sweep,8,0.4,13,-1.3739550807670649,3.2052299024475834
sweep,8,0.4,14,-1.8224783445978852,2.933078147848922
sweep,8,0.4,15,-2.2251265075046436,2.588051512798816
sweep,8,0.4,16,-2.5535272905660094,2.17678753037913
sweep,8,0.4,17,-2.8120860677434587,1.7269482101703475
sweep,8,0.4,18,-3.017330010785507,1.258028668919859
sweep,8,0.4,19,-3.1426809332636836,0.758052971898083
sweep,8,0.4,20,-3.18074671674869,0.24661355035139249
sweep,8,0.4,21,-3.1348892021082486,-0.2525251609579147
sweep,8,0.4,22,-3.0145973488518014,-0.7305003805399982
sweep,8,0.4,23,-2.8220589279913124,-1.1869480667783765
sweep,8,0.4,24,-2.5616840397090312,-1.593355288367746
sweep,8,0.4,25,-2.24469929282586,-1.9475536030617706
sweep,8,0.4,26,-1.8766652513141344,-2.25529790627336
sweep,8,0.4,27,-1.4597189821777268,-2.4995138704805653
sweep,8,0.4,28,-1.01398613277997,-2.6714888088560054
sweep,8,0.4,29,-0.5603523592811215,-2.7622040290205683
sweep,8,0.4,30,-0.10563925638931668,-2.7621395944515594
sweep,8,0.4,31,0.3323871556971223,-2.682678574452342
sweep,8,0.4,32,0.7602097508698065,-2.5501644037888016
sweep,8,0.4,33,1.1630414431336797,-2.3638934456974248
sweep,8,0.4,34,1.536710233504373,-2.124192042296865
sweep,8,0.4,35,1.8546797226042038,-1.8205433408727236
sweep,8,0.4,36,2.115513519667814,-1.4742050275399743
sweep,8,0.4,37,2.307428837570359,-1.1005549883000074
sweep,8,0.4,38,2.4343584542396863,-0.7185114575083028
sweep,8,0.4,39,2.4947494825522427,-0.35016639619369855
sweep,8,0.4,40,2.5045915189939065,0.01803198103684285
sweep,8,0.4,41,2.4688725749564444,0.39049662909301486
sweep,8,0.4,42,2.3785211215528417,0.7526581514143504
sweep,8,0.4,43,2.2158523085175714,1.1108999883296453
sweep,8,0.4,44,1.981970594815207,1.4336089467860031
sweep,8,0.4,45,1.6962983258142241,1.7116188572412638
sweep,8,0.4,46,1.3922389004481208,1.936767434596563
sweep,8,0.4,47,1.0649738340329464,2.116224549181636
sweep,8,0.4,48,0.7172988565711932,2.2429002577330652
sweep,8,0.4,49,0.34114236244688056,2.300674407813019
sweep,8,0.4,50,-0.0405537003512792,2.2966300388179715
sweep,8,0.4,51,-0.40957069938221585,2.225699719785956
sweep,8,0.4,52,-0.7483801972608489,2.114989624519678
sweep,8,0.4,53,-1.047034307024785,1.9369332924652118
sweep,8,0.4,54,-1.319135218183318,1.726691487945446
sweep,8,0.4,55,-1.55459742031625,1.486261958925454
sweep,8,0.4,56,-1.7627076097458034,1.2110789632021528
sweep,8,0.4,57,-1.9109482980678458,0.8883339017006655
sweep,8,0.4,58,-1.998865698696646,0.5555498597614654
sweep,8,0.4,59,-2.038337202113991,0.19978893336891215
sweep,8,0.4,60,-2.0099602556408387,-0.14341979735126842
sweep,8,0.4,61,-1.9215290500106192,-0.46917191578556194
sweep,8,0.4,62,-1.7725266225100802,-0.7744391834686783
sweep,8,0.4,63,-1.5979516859926184,-1.032753675163839
sweep,8,0.4,64,-1.35639492169677,-1.268978171431539
sweep,8,0.4,65,-1.1016100796153345,-1.4609039840202473
sweep,8,0.4,66,-0.8255945628805093,-1.585614369950636
sweep,8,0.4,67,-0.5405854202674011,-1.6685421524969435
sweep,8,0.4,68,-0.25775823343901855,-1.6916568095111102
sweep,8,0.4,69,0.007724870607981961,-1.678339446255581
sweep,8,0.4,70,0.27577144130501496,-1.632835142490907
sweep,8,0.4,71,0.5344042130542357,-1.5413927096657543
sweep,8,0.4,72,0.7692300837601211,-1.4157919950679512
sweep,8,0.4,73,0.9886693787942848,-1.2583841100191093
sweep,8,0.4,74,1.1728353602997679,-1.0654858529577877
sweep,8,0.4,75,1.3205381618522063,-0.8577801710145061
sweep,8,0.4,76,1.4147134411801099,-0.6222495667045309
sweep,8,0.4,77,1.480777592912895,-0.3948670142435908
sweep,8,0.4,78,1.5107909197323024,-0.155175345306005
sweep,8,0.4,79,1.4924408381677976,0.09039541727973548
sweep,8,0.4,80,1.426891250287487,0.32576105823757595
sweep,8,0.4,81,1.3245834843857813,0.5528305293166598
sweep,8,0.4,82,1.1800312871892744,0.7487891586753568
sweep,8,0.4,83,1.0100085252363458,0.9030123608473242
sweep,8,0.4,84,0.8281808441563305,1.0233566181453797
sweep,8,0.4,85,0.6450863133788285,1.1298398753565502
sweep,8,0.4,86,0.4539147351899386,1.194075117087404
sweep,8,0.4,87,0.259168794957803,1.2277025522125922
sweep,8,0.4,88,0.05840414756813529,1.2422551036575955
sweep,8,0.4,89,-0.13935624080761838,1.2156325531091188
sweep,8,0.4,90,-0.3298958920838485,1.1597064109321837
sweep,8,0.4,91,-0.49937411102467427,1.067203557307991
sweep,8,0.4,92,-0.6407709471121161,0.9446889538570754
sweep,8,0.4,93,-0.7595433985779968,0.8070242611669892
sweep,8,0.4,94,-0.8590399700965861,0.6658301927891355
sweep,8,0.4,95,-0.9588908153614157,0.5234309273544395
sweep,8,0.4,96,-1.0442901365433037,0.3685120051869324
sweep,8,0.4,97,-1.1105510090890087,0.2059836385561445
sweep,8,0.4,98,-1.144600251715315,0.0444186283485576
sweep,8,0.4,99,-1.1504714292271354,-0.12418373669460811
sweep,8,0.4,100,-1.111617810652085,-0.2982332654473546
sweep,9,0.45,0,4.016235443973506,-0.11002731963093779
sweep,9,0.45,1,3.9375063907540158,0.4741205854306963
sweep,9,0.45,2,3.7679814471508775,1.0523479539165814
sweep,9,0.45,3,3.513370726081497,1.5911993100869684
sweep,9,0.45,4,3.1852026186206612,2.0838002159771714
sweep,9,0.45,5,2.7870957984943283,2.5261563879556013
sweep,9,0.45,6,2.3395155607774583,2.8878283426622047
sweep,9,0.45,7,1.833893936288335,3.177774929874385
sweep,9,0.45,8,1.2960802875350939,3.377822850011555
sweep,9,0.45,9,0.7452434540391204,3.500237047746106
sweep,9,0.45,10,0.19981071272757256,3.536102720509705
sweep,9,0.45,11,-0.3407595266669701,3.498647214462707
sweep,9,0.45,12,-0.8665360677015943,3.3848189559956374
sweep,9,0.45,13,-1.3648577394459585,3.182827018366753
sweep,9,0.45,14,-1.8099586546042705,2.91244026364805
sweep,9,0.45,15,-2.20955643149988,2.569728471786917
sweep,9,0.45,16,-2.5353607196396744,2.1612463942955635
sweep,9,0.45,17,-2.791836699061329,1.7145608724195314
sweep,9,0.45,18,-2.9955531278838743,1.249069279706863
sweep,9,0.45,19,-3.1199653227758404,0.7526999270760333
sweep,9,0.45,20,-3.157697317681026,0.24494275054351408
sweep,9,0.45,21,-3.1121076766991385,-0.2505409346198417
sweep,9,0.45,22,-2.9926646099793457,-0.7249850054802357
sweep,9,0.45,23,-2.8015219709851844,-1.1781147906356906
sweep,9,0.45,24,-2.543042591956737,-1.581502634795129
sweep,9,0.45,25,-2.228393258188509,-1.9330518591200547
sweep,9,0.45,26,-1.8630661646413937,-2.238577185364279
sweep,9,0.45,27,-1.4491215606985801,-2.481056570322099
sweep,9,0.45,28,-1.0065977829936974,-2.6518160164191773
sweep,9,0.45,29,-0.5562884276023587,-2.741859722165598
sweep,9,0.45,30,-0.10492448667257225,-2.7416730529564908
sweep,9,0.45,31,0.32981609976375825,-2.6626239619588907
sweep,9,0.45,32,0.7544950264426236,-2.5310250309757305
sweep,9,0.45,33,1.1544005353459386,-2.346135910358253
sweep,9,0.45,34,1.5254294962172197,-2.108238129059858
sweep,9,0.45,35,1.8411098983734988,-1.8067611622475654
sweep,9,0.45,36,2.100055701940484,-1.4628944757205355
sweep,9,0.45,37,2.29052140187819,-1.0919410302653108
sweep,9,0.45,38,2.416460329662646,-0.7127415572606046
sweep,9,0.45,39,2.4763269566367705,-0.34731340478288397
sweep,9,0.45,40,2.4861062888514107,0.01795954102981902
sweep,9,0.45,41,2.4507776864659983,0.3875521492402622
sweep,9,0.45,42,2.361257992050145,0.7469594308138473
sweep,9,0.45,43,2.199843608535945,1.1026283865365627
sweep,9,0.45,44,1.9676046540134051,1.4230135629762968
sweep,9,0.45,45,1.683912270303139,1.6990078155039354
sweep,9,0.45,46,1.382107766225089,1.9224967042620786
sweep,9,0.45,47,1.0573118029140958,2.100685373250822
sweep,9,0.45,48,0.7122561544087973,2.2265121259390526
sweep,9,0.45,49,0.3388018666328819,2.2838764887211864
sweep,9,0.45,50,-0.040184798759548036,2.2798657352688094
sweep,9,0.45,51,-0.4065612416432075,2.209403726332323
sweep,9,0.45,52,-0.7428703574510777,2.099571762269744
sweep,9,0.45,53,-1.0392267955105992,1.9227747398745723
sweep,9,0.45,54,-1.3092838858182083,1.7141290270892533
sweep,9,0.45,55,-1.543002747217322,1.475586554058126
sweep,9,0.45,56,-1.7497098129377264,1.2025326152379887
sweep,9,0.45,57,-1.8969268995288893,0.8821029344589196
sweep,9,0.45,58,-1.9842252454886273,0.5517504203005484
sweep,9,0.45,59,-2.0234931595846986,0.19846799719991984
sweep,9,0.45,60,-1.9953299757335354,-0.14229238989868492
sweep,9,0.45,61,-1.9075140458181128,-0.46569813505079655
sweep,9,0.45,62,-1.7594993857019836,-0.7687870215605932
sweep,9,0.45,63,-1.5862405011455925,-1.0251513615849632
sweep,9,0.45,64,-1.3462844270473286,-1.2596989199216204
sweep,9,0.45,65,-1.0933220970762167,-1.4502625130389133
sweep,9,0.45,66,-0.8192901935066508,-1.573954717785418
sweep,9,0.45,67,-0.5363623329328203,-1.6562182743243246
sweep,9,0.45,68,-0.2556525713004289,-1.6790253267226896
sweep,9,0.45,69,0.007733903822612493,-1.665744633888298
sweep,9,0.45,70,0.2737515842997801,-1.6206051522515648
sweep,9,0.45,71,0.5304713138798131,-1.5298374009903595
sweep,9,0.45,72,0.7635458095149994,-1.4051936534862521
sweep,9,0.45,73,0.9814343174300804,-1.2489928248497633
sweep,9,0.45,74,1.1642879095806316,-1.0575145774076258
sweep,9,0.45,75,1.3109457914884382,-0.8513964656926644
sweep,9,0.45,76,1.4043655907394554,-0.6175755558025398
sweep,9,0.45,77,1.4699712862324237,-0.3919723498506287
sweep,9,0.45,78,1.499827960207886,-0.15408478176816556
sweep,9,0.45,79,1.4816222967405228,0.08970590007930768
sweep,9,0.45,80,1.4165063974730854,0.32336611905657947
sweep,9,0.45,81,1.3148988403766155,0.5488511172683321
sweep,9,0.45,82,1.1712833755580372,0.7433906857080108
sweep,9,0.45,83,1.0023932934765583,0.8963944284050122
sweep,9,0.45,84,0.8218504410821665,1.0157392770773581
sweep,9,0.45,85,0.6401509610214687,1.1214538019756344
sweep,9,0.45,86,0.4504470792458763,1.1851621991043517
sweep,9,0.45,87,0.2572039722579767,1.2185055615035003
sweep,9,0.45,88,0.05794182279286407,1.2330130044689813
sweep,9,0.45,89,-0.13835303588670422,1.2065806329031588
sweep,9,0.45,90,-0.3274994206981557,1.1510665818918082
sweep,9,0.45,91,-0.4956900029707643,1.059180076411414
sweep,9,0.45,92,-0.6359316300746797,0.9374607180827228
sweep,9,0.45,93,-0.7536989516534941,0.8007401769275502
sweep,9,0.45,94,-0.8523518851479193,0.6606100979084342
sweep,9,0.45,95,-0.951527761562519,0.5193701008997703
sweep,9,0.45,96,-1.0364336764552002,0.3656846478211507
sweep,9,0.45,97,-1.1023957696279505,0.2044392178625267
sweep,9,0.45,98,-1.1363531285397297,0.044178658236428484
sweep,9,0.45,99,-1.14234590204261,-0.12312630547431433
sweep,9,0.45,100,-1.1038306015000816,-0.29591871013878773
sweep,10,0.5,0,4.006354809385271,-0.10195367376030363
sweep,10,0.5,1,3.922421602005741,0.47872621518919967
sweep,10,0.5,2,3.749406584845327,1.0525818026821625
sweep,10,0.5,3,3.492931555797287,1.5866139026244017
sweep,10,0.5,4,3.164383151493387,2.074320087743015
sweep,10,0.5,5,2.7672055520541656,2.512004190437292
sweep,10,0.5,6,2.3216669141503323,2.8694625330322028
sweep,10,0.5,7,1.8189962796121342,3.1558246069540115
sweep,10,0.5,8,1.284832317447273,3.3530387301120625
sweep,10,0.5,9,0.7381386333768799,3.473440937757264
sweep,10,0.5,10,0.1971493975007545,3.508151810242281
sweep,10,0.5,11,-0.338852298124142,3.4704002488574623
sweep,10,0.5,12,-0.8600975194349813,3.357114293891541
sweep,10,0.5,13,-1.3540745495156805,3.1564619437296937
sweep,10,0.5,14,-1.7951527414797268,2.888145463275736
sweep,10,0.5,15,-2.1911617997570954,2.548153991662762
sweep,10,0.5,16,-2.513909283450615,2.142944944712466
sweep,10,0.5,17,-2.7679318713393597,1.699972924595678
sweep,10,0.5,18,-2.9698481121382083,1.2385199454399447
sweep,10,0.5,19,-3.0931535844876166,0.7464013141887651
sweep,10,0.5,20,-3.1304919566222393,0.24298583677816438
sweep,10,0.5,21,-3.0852183207947013,-0.2481871094101475
sweep,10,0.5,22,-2.966776662266803,-0.7184656746033647
sweep,10,0.5,23,-2.777281017519699,-1.1676808328921071
sweep,10,0.5,24,-2.521038581190334,-1.5675058091510465
sweep,10,0.5,25,-2.209145616794261,-1.9159287704007206
sweep,10,0.5,26,-1.8470137003904377,-2.218835167011525
sweep,10,0.5,27,-1.436612452928498,-2.4592648630838916
sweep,10,0.5,28,-0.9978770859695857,-2.6285897058848766
sweep,10,0.5,29,-0.5514924235387481,-2.717841048202796
sweep,10,0.5,30,-0.10408244014055378,-2.7175105771458266
sweep,10,0.5,31,0.3267789548342935,-2.6389483364576107
sweep,10,0.5,32,0.7477464586114418,-2.5084303678919873
sweep,10,0.5,33,1.144197240356077,-2.325172978078565
sweep,10,0.5,34,1.5121094932847352,-2.089404836616551
sweep,10,0.5,35,1.825087329168428,-1.790492107536242
sweep,10,0.5,36,2.0818041885899135,-1.4495436373840573
sweep,10,0.5,37,2.2705585862753423,-1.0817738316053944
sweep,10,0.5,38,2.395328031334368,-0.7059318405538908
sweep,10,0.5,39,2.4545755689720528,-0.3439469258199285
sweep,10,0.5,40,2.4642806618337287,0.017872780403537677
sweep,10,0.5,41,2.4294124616432615,0.38407503499806916
sweep,10,0.5,42,2.3408742292599722,0.7402307789720026
sweep,10,0.5,43,2.180940440054628,1.0928620004599765
sweep,10,0.5,44,1.9506407643817125,1.410503348227885
sweep,10,0.5,45,1.6692858401695183,1.6841174576122313
sweep,10,0.5,46,1.3701435608817072,1.9056464186503626
sweep,10,0.5,47,1.048262773594779,2.0823370072363363
sweep,10,0.5,48,0.7062998051476277,2.2071609282491558
sweep,10,0.5,49,0.3360362418706101,2.2640410430660256
sweep,10,0.5,50,-0.039751093667072274,2.260069653283744
sweep,10,0.5,51,-0.40300947080883975,2.190160344229657
sweep,10,0.5,52,-0.7363660716469993,2.081364963969037
sweep,10,0.5,53,-1.030009370144619,1.906054636453339
sweep,10,0.5,54,-1.2976529703506154,1.6992932384558748
sweep,10,0.5,55,-1.5293129976908673,1.4629786616725844
sweep,10,0.5,56,-1.73436278788844,1.1924385228550338
sweep,10,0.5,57,-1.8803707266836944,0.8747429245585511
sweep,10,0.5,58,-1.9669376958886176,0.547261840690765
sweep,10,0.5,59,-2.00596494450008,0.19690651178674878
sweep,10,0.5,60,-1.9780541392098074,-0.14096235153268402
sweep,10,0.5,61,-1.890964926094274,-0.46159703048514267
sweep,10,0.5,62,-1.7441170146281686,-0.76211333453249
sweep,10,0.5,63,-1.5724125780106375,-1.0161747852051226
sweep,10,0.5,64,-1.33434715357623,-1.248742211827092
sweep,10,0.5,65,-1.083537307485209,-1.437697499416994
sweep,10,0.5,66,-0.8118479575703896,-1.5601878712244486
sweep,10,0.5,67,-0.5313777510453666,-1.6416676400503967
sweep,10,0.5,68,-0.25316807059430163,-1.6641120250548171
sweep,10,0.5,69,0.007743093046529421,-1.6508750397917844
sweep,10,0.5,70,0.27136548848960546,-1.606166537577755
sweep,10,0.5,71,0.5258266898539959,-1.516195488822483
sweep,10,0.5,72,0.7568334889941564,-1.39268162379122
sweep,10,0.5,73,0.9728910411246954,-1.2379058926529578
sweep,10,0.5,74,1.154195119812771,-1.0481041711795014
sweep,10,0.5,75,1.2996192894957428,-0.8438604057468616
sweep,10,0.5,76,1.392147167906171,-0.6120580612227337
sweep,10,0.5,77,1.4572116235722943,-0.3885556310231105
sweep,10,0.5,78,1.4868834218298124,-0.15279813431299138
sweep,10,0.5,79,1.4688484733633649,0.0888907633267573
sweep,10,0.5,80,1.4042449807499544,0.32053734686562924
sweep,10,0.5,81,1.3034646290482699,0.5441515726908914
sweep,10,0.5,82,1.1609557080674406,0.7370158483913434
sweep,10,0.5,83,0.9934034585641324,0.8885801863848936
sweep,10,0.5,84,0.8143778854418591,1.0067455735541857
sweep,10,0.5,85,0.6343255791306749,1.1115529836344913
sweep,10,0.5,86,0.4463544517601816,1.1746398499181647
sweep,10,0.5,87,0.2548854460090103,1.207648238922258
sweep,10,0.5,88,0.057396936163105115,1.2221027290552957
sweep,10,0.5,89,-0.1371679783159921,1.1958951554572623
sweep,10,0.5,90,-0.3246697902780861,1.1408678502680536
sweep,10,0.5,91,-0.4913405948462155,1.0497091923848736
sweep,10,0.5,92,-0.6302188561726412,0.9289287714317117
sweep,10,0.5,93,-0.7467999482871066,0.7933227506484929
sweep,10,0.5,94,-0.8444571096319604,0.6544484174938077
sweep,10,0.5,95,-0.942835987571998,0.5145764748803228
sweep,10,0.5,96,-1.0271589239477437,0.362346666985914
sweep,10,0.5,97,-1.09276758362791,0.20261539229722408
sweep,10,0.5,98,-1.1266157051164116,0.0438945712311927
sweep,10,0.5,99,-1.1327513578006239,-0.12187871865190833
sweep,10,0.5,100,-1.0946350628251162,-0.2931867604769478
sweep,11,0.55,0,3.996087356974842,-0.09348979103943567
sweep,11,0.55,1,3.9057147962549417,0.4834564943987122
sweep,11,0.55,2,3.7283119857836686,1.0523836139308487
sweep,11,0.55,3,3.4694077452001073,1.5808628581812363
sweep,11,0.55,4,3.1402262576147604,2.062857571219233
sweep,11,0.55,5,2.7440062279370987,2.495045341918485
sweep,11,0.55,6,2.3007805433325217,2.847518526361992
sweep,11,0.55,7,1.801534370266366,3.1296216516511906
sweep,11,0.55,8,1.271652115625775,3.3234570335514775
sweep,11,0.55,9,0.7298491570619576,3.441452069826765
sweep,11,0.55,10,0.19412583971991668,3.4747743931249473
sweep,11,0.55,11,-0.3364471069875757,3.436658133401423
sweep,11,0.55,12,-0.8522973518775998,3.3240094193572016
sweep,11,0.55,13,-1.3410942867259918,3.1249488592078065
sweep,11,0.55,14,-1.7773711613574483,2.8591000443276267
sweep,11,0.55,15,-2.1690934616478446,2.5223562508695894
sweep,11,0.55,16,-2.4881874138726374,2.121058643444695
sweep,11,0.55,17,-2.739276336685696,1.6825273884267438
sweep,11,0.55,18,-2.939039167928419,1.2259062695352825
sweep,11,0.55,19,-3.0610205307051226,0.7388752408684686
sweep,11,0.55,20,-3.097888254605018,0.24065779859597614
sweep,11,0.55,21,-3.052993697801492,-0.24535304515357617
sweep,11,0.55,22,-2.9357520933601995,-0.7106425578452498
sweep,11,0.55,23,-2.7482300027234983,-1.1551684554110695
sweep,11,0.55,24,-2.494668123242418,-1.550725096435182
sweep,11,0.55,25,-2.1860783131618438,-1.8954024509173872
sweep,11,0.55,26,-1.8277756453056242,-2.195170824136763
sweep,11,0.55,27,-1.4216212012555984,-2.433144491966634
sweep,11,0.55,28,-0.9874265254385168,-2.600750452617494
sweep,11,0.55,29,-0.545745954188768,-2.6890527594828346
sweep,11,0.55,30,-0.10307512998516388,-2.688550741034865
sweep,11,0.55,31,0.32313677464869833,-2.6105728631829863
sweep,11,0.55,32,0.739655834139776,-2.4813511901223575
sweep,11,0.55,33,1.1319657815350601,-2.3000500686449854
sweep,11,0.55,34,1.4961422936824618,-2.06683487683846
sweep,11,0.55,35,1.8058808625149496,-1.7709959735776568
sweep,11,0.55,36,2.0599262631443183,-1.4335454639242668
sweep,11,0.55,37,2.2466297698018063,-1.0695914718682855
sweep,11,0.55,38,2.36999773567451,-0.6977732664573429
sweep,11,0.55,39,2.4285033119068915,-0.33991453744021444
sweep,11,0.55,40,2.4381191324800953,0.017767094617761322
sweep,11,0.55,41,2.4038021186731537,0.3799064398663501
sweep,11,0.55,42,2.316439465663273,0.7321652827627789
sweep,11,0.55,43,2.158279665577586,1.0811554084955708
sweep,11,0.55,44,1.9303040482472626,1.3955076576920116
sweep,11,0.55,45,1.65175065695444,1.666268436470333
sweep,11,0.55,46,1.3557992302290858,1.8854476497885988
sweep,11,0.55,47,1.037412588084048,2.060341950784745
sweep,11,0.55,48,0.6991567184669377,2.1839631531516956
sweep,11,0.55,49,0.3327180497110126,2.2402622338607783
sweep,11,0.55,50,-0.0392339128422526,2.2363375616064625
sweep,11,0.55,51,-0.3987543034458155,2.1670904134781024
sweep,11,0.55,52,-0.7285714272378631,2.059537210421931
sweep,11,0.55,53,-1.0189622296903018,1.8860086607251627
sweep,11,0.55,54,-1.2837124039766434,1.681505616140866
sweep,11,0.55,55,-1.5129039370009796,1.4478612806888131
sweep,11,0.55,56,-1.7159663611236147,1.1803343307883365
sweep,11,0.55,57,-1.860524117857563,0.8659163831517158
sweep,11,0.55,58,-1.9462137604584053,0.541877890047137
sweep,11,0.55,59,-1.9849521193757649,0.19503216379637525
sweep,11,0.55,60,-1.9573438110577903,-0.13936967686985857
sweep,11,0.55,61,-1.8711260527332503,-0.45668180824438065
sweep,11,0.55,62,-1.7256773734417854,-0.7541136729010188
sweep,11,0.55,63,-1.555837018111045,-1.0054142737157474
sweep,11,0.55,64,-1.3200388503454388,-1.23560797411765
sweep,11,0.55,65,-1.071810004020201,-1.4226355685265173
sweep,11,0.55,66,-0.802929273678983,-1.5436858511750298
sweep,11,0.55,67,-0.525405335896231,-1.6242268077335082
sweep,11,0.55,68,-0.2501924205805966,-1.6462372377660313
sweep,11,0.55,69,0.007751980633842339,-1.6330532354743676
sweep,11,0.55,70,0.2685036037991192,-1.588861660157895
sweep,11,0.55,71,0.5202579174442228,-1.4998457251215203
sweep,11,0.55,72,0.7487864961600418,-1.377686172766405
sweep,11,0.55,73,0.9626494586011511,-1.2246185186277327
sweep,11,0.55,74,1.1420962473357175,-1.036826241668717
sweep,11,0.55,75,1.286041660439125,-0.8348290116168089
sweep,11,0.55,76,1.3775005424163367,-0.605446111014411
sweep,11,0.55,77,1.4419163218920084,-0.38446162628824565
sweep,11,0.55,78,1.4713666345965284,-0.15125729120249443
sweep,11,0.55,79,1.453536598144927,0.08791224219678456
sweep,11,0.55,80,1.3895478046479561,0.317145117722541
sweep,11,0.55,81,1.2897596583163844,0.5385169612862369
sweep,11,0.55,82,1.1485778820397132,0.7293734238256653
sweep,11,0.55,83,0.9826299156383869,0.8792130132118123
sweep,11,0.55,84,0.8054234357220739,0.9959654196178795
sweep,11,0.55,85,0.6273455654963664,1.0996862771577112
sweep,11,0.55,86,0.44145117756908625,1.162028887082343
sweep,11,0.55,87,0.25210827106432626,1.1946363806073024
sweep,11,0.55,88,0.05674521379654772,1.2090278385170006
sweep,11,0.55,89,-0.13574669027412628,1.1830900833243083
sweep,11,0.55,90,-0.3212778942182774,1.128646489749511
sweep,11,0.55,91,-0.48612779028925046,1.038360449078815
sweep,11,0.55,92,-0.6233727068134791,0.9187054754989948
sweep,11,0.55,93,-0.738532689482422,0.7844350298739039
sweep,11,0.55,94,-0.8349967194178795,0.6470651632747381
sweep,11,0.55,95,-0.9324201817801879,0.5088320326316781
sweep,11,0.55,96,-1.0160437271201932,0.35834600105549214
sweep,11,0.55,97,-1.0812277751015884,0.20042878624742821
sweep,11,0.55,98,-1.1149438665575704,0.04355295437149074
sweep,11,0.55,99,-1.121249778196554,-0.12038463747640683
sweep,11,0.55,100,-1.0836111019817998,-0.289913335005947
sweep,12,0.6000000000000001,0,3.9854392147480806,-0.08460891014816932
sweep,12,0.6000000000000001,1,3.886944944615024,0.4882830499108734
sweep,12,0.6000000000000001,2,3.703930305653755,1.0515600018164308
sweep,12,0.6000000000000001,3,3.441823935328978,1.5735207121067702
sweep,12,0.6000000000000001,4,3.1116586050585844,2.048722609885287
sweep,12,0.6000000000000001,5,2.7164248196241423,2.474320087007177
sweep,12,0.6000000000000001,6,2.2758680239944336,2.820783237127563
sweep,12,0.6000000000000001,7,1.780673896698171,3.097731561905542
sweep,12,0.6000000000000001,8,1.2559135731141564,3.2874649133099694
sweep,12,0.6000000000000001,9,0.7199962013198874,3.402529135252665
sweep,12,0.6000000000000001,10,0.19063357261665498,3.434154403549316
sweep,12,0.6000000000000001,11,-0.33336555190963296,3.3955848275642873
sweep,12,0.6000000000000001,12,-0.8426713186592818,3.2837024797225123
sweep,12,0.6000000000000001,13,-1.3251764499204253,3.086572089739092
sweep,12,0.6000000000000001,14,-1.7556162767647479,2.8237223893890144
sweep,12,0.6000000000000001,15,-2.1421235535261456,2.4909304755267883
sweep,12,0.6000000000000001,16,-2.456770771885077,2.0943960314572436
sweep,12,0.6000000000000001,17,-2.7042879389758654,1.6612751761492597
sweep,12,0.6000000000000001,18,-2.901428368295082,1.2105430167284625
sweep,12,0.6000000000000001,19,-3.021797403979152,0.7297144843621586
sweep,12,0.6000000000000001,20,-3.058093053076029,0.23783560671734438
sweep,12,0.6000000000000001,21,-3.013662559598946,-0.24187947219667041
sweep,12,0.6000000000000001,22,-2.897886340709692,-0.7010834979929221
sweep,12,0.6000000000000001,23,-2.7127732817561094,-1.1398889482632686
sweep,12,0.6000000000000001,24,-2.462483131414729,-1.5302382612928283
sweep,12,0.6000000000000001,25,-2.1579248669239393,-1.8703457311496203
sweep,12,0.6000000000000001,26,-1.8042959427990493,-2.16628527102253
sweep,12,0.6000000000000001,27,-1.4033250893490452,-2.401262228469847
sweep,12,0.6000000000000001,28,-0.9746728202939046,-2.5667711641136925
sweep,12,0.6000000000000001,29,-0.5387340452729052,-2.653916231131417
sweep,12,0.6000000000000001,30,-0.10184769645483241,-2.6532061468465833
sweep,12,0.6000000000000001,31,0.318689350942108,-2.575942844755667
sweep,12,0.6000000000000001,32,0.729778946986624,-2.4483044197318318
sweep,12,0.6000000000000001,33,1.1170348349582644,-2.2693917759038866
sweep,12,0.6000000000000001,34,1.4766516716748357,-2.039293135398644
sweep,12,0.6000000000000001,35,1.782436680250869,-1.7472064529507105
sweep,12,0.6000000000000001,36,2.0332217528370418,-1.4140255882949844
sweep,12,0.6000000000000001,37,2.2174225450692067,-1.0547287358908122
sweep,12,0.6000000000000001,38,2.339080402270995,-0.6878208831143976
sweep,12,0.6000000000000001,39,2.396680545053659,-0.3349968821269748
sweep,12,0.6000000000000001,40,2.4061869879097793,0.01763567866579524
sweep,12,0.6000000000000001,41,2.372541729094894,0.3748173854907997
sweep,12,0.6000000000000001,42,2.286612676891977,0.7223206434807277
sweep,12,0.6000000000000001,43,2.130617063164491,1.0668667077230976
sweep,12,0.6000000000000001,44,1.9054774286162621,1.3772040955338736
sweep,12,0.6000000000000001,45,1.630343098613201,1.6444816546520857
sweep,12,0.6000000000000001,46,1.3382859742909907,1.8607921439760562
sweep,12,0.6000000000000001,47,1.0241639541319811,2.0334930541812497
sweep,12,0.6000000000000001,48,0.6904329079371537,2.155645261554184
sweep,12,0.6000000000000001,49,0.32866324987264356,2.2112342785530896
sweep,12,0.6000000000000001,50,-0.038606670277563135,2.2073659384403146
sweep,12,0.6000000000000001,51,-0.3935638588726304,2.138926506462917
sweep,12,0.6000000000000001,52,-0.7190601878961359,2.0328889720544816
sweep,12,0.6000000000000001,53,-1.0054805581084658,1.8615348137736714
sweep,12,0.6000000000000001,54,-1.2666984087580881,1.6597877943080832
sweep,12,0.6000000000000001,55,-1.492876002881692,1.4294022922065392
sweep,12,0.6000000000000001,56,-1.693511426887836,1.1655531351843114
sweep,12,0.6000000000000001,57,-1.8362978985728822,0.8551364045997598
sweep,12,0.6000000000000001,58,-1.920915720548123,0.5353009110910227
sweep,12,0.6000000000000001,59,-1.9593008470773134,0.19274041494320612
sweep,12,0.6000000000000001,60,-1.9320617281075323,-0.13742808226844677
sweep,12,0.6000000000000001,61,-1.846908194269409,-0.4506833438404292
sweep,12,0.6000000000000001,62,-1.7031684225345163,-0.7443492573859973
sweep,12,0.6000000000000001,63,-1.5356045474418458,-0.9922793510446306
sweep,12,0.6000000000000001,64,-1.302575241099175,-1.2195754245568093
sweep,12,0.6000000000000001,65,-1.0574980380894456,-1.4042503168091283
sweep,12,0.6000000000000001,66,-0.7920464604224886,-1.5235436267786362
sweep,12,0.6000000000000001,67,-0.5181192067777469,-1.6029397272799717
sweep,12,0.6000000000000001,68,-0.2465640676641668,-1.6244216292533398
sweep,12,0.6000000000000001,69,0.007759648264565363,-1.6113031841268772
sweep,12,0.6000000000000001,70,0.2650078439185909,-1.567743040988482
sweep,12,0.6000000000000001,71,0.5134586971491071,-1.4798930865949433
sweep,12,0.6000000000000001,72,0.7389628026149861,-1.359386507299554
sweep,12,0.6000000000000001,73,0.9501472660750803,-1.2084034729560702
sweep,12,0.6000000000000001,74,1.1273271699779104,-1.0230636431589166
sweep,12,0.6000000000000001,75,1.269467715772172,-0.8238082047252485
sweep,12,0.6000000000000001,76,1.3596219744069857,-0.5973782037964666
sweep,12,0.6000000000000001,77,1.4232461179716507,-0.3794667863863935
sweep,12,0.6000000000000001,78,1.4524262568235606,-0.14937865800032105
sweep,12,0.6000000000000001,79,1.4348467449759505,0.08671575140915348
sweep,12,0.6000000000000001,80,1.3716089767110322,0.3130024539459296
sweep,12,0.6000000000000001,81,1.2730328870303542,0.5316373596560471
sweep,12,0.6000000000000001,82,1.1334721498875202,0.7200435773111216
sweep,12,0.6000000000000001,83,0.9694833432142064,0.867778897996834
sweep,12,0.6000000000000001,84,0.794497783621745,0.9828078480927023
sweep,12,0.6000000000000001,85,0.6188299032762612,1.0852036414651574
sweep,12,0.6000000000000001,86,0.4354699551508829,1.1466389508245696
sweep,12,0.6000000000000001,87,0.24872143522366136,1.1787580529901254
sweep,12,0.6000000000000001,88,0.05595183811426219,1.1930732294574349
sweep,12,0.6000000000000001,89,-0.134010712225859,1.1674653464835594
sweep,12,0.6000000000000001,90,-0.31713765794506066,1.113734617876763
sweep,12,0.6000000000000001,91,-0.4797661857761937,1.0245139360605477
sweep,12,0.6000000000000001,92,-0.6150187908263856,0.9062326283782202
sweep,12,0.6000000000000001,93,-0.728445375539346,0.7735918176453478
sweep,12,0.6000000000000001,94,-0.8234537954676281,0.6380571401327721
sweep,12,0.6000000000000001,95,-0.919710970798172,0.5018227610280994
sweep,12,0.6000000000000001,96,-1.0024799504020783,0.35346355591693174
sweep,12,0.6000000000000001,97,-1.0671442660618753,0.19775917965419276
sweep,12,0.6000000000000001,98,-1.1006975523468097,0.04313433545888619
sweep,12,0.6000000000000001,99,-1.1072097568697379,-0.11856304120323437
sweep,12,0.6000000000000001,100,-1.0701530616163435,-0.2859197686254899
sweep,13,0.65,0,3.9744359778399088,-0.07528297723154845
sweep,13,0.65,1,3.8654506750451403,0.4931534042718571
sweep,13,0.65,2,3.6751011616740996,1.0498094355728036
sweep,13,0.65,3,3.408703342538796,1.5639349410888783
sweep,13,0.65,4,3.0770557361679907,2.0308630093534172
sweep,13,0.65,5,2.682839001151109,2.4483697542167744
sweep,13,0.65,6,2.2454368262140445,2.78741724829377
sweep,13,0.65,7,1.755156898339971,3.057983211153116
sweep,13,0.65,8,1.2366743132605234,3.242625133097148
sweep,13,0.65,9,0.7080110929129317,3.3540443142385183
sweep,13,0.65,10,0.18651453217549055,3.3835543998260156
sweep,13,0.65,11,-0.32933705925499734,3.3444155604914787
sweep,13,0.65,12,-0.8305194333308011,3.233482529794837
sweep,13,0.65,13,-1.3052066252706611,3.0387522712991073
sweep,13,0.65,14,-1.728388417817625,2.7796361889443233
sweep,13,0.65,15,-2.108407860205313,2.451767190832776
sweep,13,0.65,16,-2.4175214511874215,2.0611687497209377
sweep,13,0.65,17,-2.660593151601289,1.6347921839717712
sweep,13,0.65,18,-2.854469582106522,1.191402145073346
sweep,13,0.65,19,-2.972832769399595,0.7183079752978534
sweep,13,0.65,20,-3.008419107995438,0.2343341645120674
sweep,13,0.65,21,-2.964571130998374,-0.2375285773739367
sweep,13,0.65,22,-2.8506260385614937,-0.689142040342074
sweep,13,0.65,23,-2.6685210191210325,-1.1208117924045475
sweep,13,0.65,24,-2.422315043132799,-1.5046652928002129
sweep,13,0.65,25,-2.12278885887044,-1.839071965165883
sweep,13,0.65,26,-1.774993377144975,-2.130234966997878
sweep,13,0.65,27,-1.3804923538394038,-2.3614735990833458
sweep,13,0.65,28,-0.9587576891801699,-2.5243670533328326
sweep,13,0.65,29,-0.5299850987020893,-2.610069761607737
sweep,13,0.65,30,-0.10031785337133262,-2.6091022099625274
sweep,13,0.65,31,0.31313728306175187,-2.532732873703953
sweep,13,0.65,32,0.7174513087353017,-2.4070720057539474
sweep,13,0.65,33,1.0984000969115504,-2.2311412864324307
sweep,13,0.65,34,1.4523267557640822,-2.004932795809164
sweep,13,0.65,35,1.7531782383054546,-1.717529363815582
sweep,13,0.65,36,1.999895216996093,-1.3896770208856002
sweep,13,0.65,37,2.1809736567266897,-1.0361914890538981
sweep,13,0.65,38,2.300498220398947,-0.6754099194679721
sweep,13,0.65,39,2.356968759664616,-0.3288664163163788
sweep,13,0.65,40,2.3663380714927547,0.017468034182226644
sweep,13,0.65,41,2.3335295341090525,0.36846525335202296
sweep,13,0.65,42,2.2493874978999964,0.7100352762849059
sweep,13,0.65,43,2.0960909060745117,1.049035752625665
sweep,13,0.65,44,1.8744892725220947,1.3543624775569303
sweep,13,0.65,45,1.6036210275760487,1.6172924440446006
sweep,13,0.65,46,1.316423115481428,1.8300219315105546
sweep,13,0.65,47,1.0076226288154557,1.9999842802236456
sweep,13,0.65,48,0.6795382538265365,2.1203017593276035
sweep,13,0.65,49,0.3235958422859164,2.1750033244337734
sweep,13,0.65,50,-0.03783019388574198,2.1712042149905098
sweep,13,0.65,51,-0.387091769373864,2.1037719777367725
sweep,13,0.65,52,-0.7071951776023262,1.9996250959134756
sweep,13,0.65,53,-0.9886599871956094,1.8309837730042426
sweep,13,0.65,54,-1.245468743601396,1.6326753086438042
sweep,13,0.65,55,-1.4678837043908504,1.4063559215094223
sweep,13,0.65,56,-1.6654884408403228,1.1470962799536764
sweep,13,0.65,57,-1.8060625644100328,0.8416736662201294
sweep,13,0.65,58,-1.889341304948335,0.5270848246409282
sweep,13,0.65,59,-1.92728464699451,0.1898742909954067
sweep,13,0.65,60,-1.9005061961395042,-0.135008859723044
sweep,13,0.65,61,-1.8166815898946578,-0.44319920640576205
sweep,13,0.65,62,-1.6750760306342838,-0.7321637039495699
sweep,13,0.65,63,-1.5103549454343337,-0.9758866182646988
sweep,13,0.65,64,-1.2807833166907225,-1.1995662013397528
sweep,13,0.65,65,-1.0396412070436958,-1.3813054235642737
sweep,13,0.65,66,-0.7784705275554318,-1.498407388769878
sweep,13,0.65,67,-0.5090324776457151,-1.576376439152676
sweep,13,0.65,68,-0.24204192132350924,-1.5972005910048033
sweep,13,0.65,69,0.007764241312798618,-1.584165348252832
sweep,13,0.65,70,0.26064135373810593,-1.5413939281213207
sweep,13,0.65,71,0.5049705525836361,-1.4549993061345825
sweep,13,0.65,72,0.7267009617644326,-1.3365553740222766
sweep,13,0.65,73,0.9345431228475745,-1.188173412204283
sweep,13,0.65,74,1.1088942454661166,-1.0058936547203516
sweep,13,0.65,75,1.2487825502836796,-0.810059301934467
sweep,13,0.65,76,1.3373089910409997,-0.5873139322341527
sweep,13,0.65,77,1.3999454082731333,-0.37323701113056307
sweep,13,0.65,78,1.428788630165474,-0.14703746665200715
sweep,13,0.65,79,1.4115223857109838,0.08521934984036986
sweep,13,0.65,80,1.3492229874902917,0.3078293566184211
sweep,13,0.65,81,1.2521610091007325,0.5230488579033209
sweep,13,0.65,82,1.1146250260365393,0.7083980470503713
sweep,13,0.65,83,0.9530826905152661,0.8535088421115612
sweep,13,0.65,84,0.7808695765971057,0.9663889263837505
sweep,13,0.65,85,0.6082092347888133,1.0671329511006309
sweep,13,0.65,86,0.42801146963571207,1.1274377725004054
sweep,13,0.65,87,0.24449947151544738,1.1589488538433865
sweep,13,0.65,88,0.05496503047437358,1.1731698520147171
sweep,13,0.65,89,-0.131842511078365,1.1479744627441104
sweep,13,0.65,90,-0.3119707220381445,1.0951339634746562
sweep,13,0.65,91,-0.4718290195010527,1.0072431884321582
sweep,13,0.65,92,-0.6045974361403221,0.89067607668207
sweep,13,0.65,93,-0.7158627257660656,0.7600680890653281
sweep,13,0.65,94,-0.8090557553734168,0.6268218128638958
sweep,13,0.65,95,-0.9038572799262914,0.49307928585207533
sweep,13,0.65,96,-0.98555838164771,0.3473716928593225
sweep,13,0.65,97,-1.0495717852468445,0.1944266217965672
sweep,13,0.65,98,-1.0829192765640676,0.04260931878002925
sweep,13,0.65,99,-1.0896865028330727,-0.11629305888050866
sweep,13,0.65,100,-1.0533545072981256,-0.28093909617147766
sweep,14,0.7000000000000001,0,3.9631396794301286,-0.06548357920701149
sweep,14,0.7000000000000001,1,3.8401821393987725,0.49797059963839224
sweep,14,0.7000000000000001,2,3.6399723544843976,1.0466379493365405
sweep,14,0.7000000000000001,3,3.367689117858043,1.5510523445193605
sweep,14,0.7000000000000001,4,3.0338287836658795,2.007590621310179
sweep,14,0.7000000000000001,5,2.6406679914539346,2.4148627682723087
sweep,14,0.7000000000000001,6,2.2071172955213987,2.7444887480582154
sweep,14,0.7000000000000001,7,1.7229902563025763,3.0069242267138527
sweep,14,0.7000000000000001,8,1.2124446110237492,3.1850700213983956
sweep,14,0.7000000000000001,9,0.6929976186343669,3.291834834052391
sweep,14,0.7000000000000001,10,0.18152242694527215,3.318644593304029
sweep,14,0.7000000000000001,11,-0.3239312930667614,3.2787830926087813
sweep,14,0.7000000000000001,12,-0.8147350095623888,3.1690722133166234
sweep,14,0.7000000000000001,13,-1.2794266097964158,2.977423632912714
sweep,14,0.7000000000000001,14,-1.6933247538539815,2.7230988469835147
sweep,14,0.7000000000000001,15,-2.065043628094468,2.401546374681408
sweep,14,0.7000000000000001,16,-2.3670771710571104,2.0185637712967544
sweep,14,0.7000000000000001,17,-2.6044616013525648,1.6008392579260828
sweep,14,0.7000000000000001,18,-2.794163265545131,1.1668675080975162
sweep,14,0.7000000000000001,19,-2.909963454662792,0.703694767521504
sweep,14,0.7000000000000001,20,-2.944648529612436,0.22986132232735007
sweep,14,0.7000000000000001,21,-2.9015552957717397,-0.23192897212028807
sweep,14,0.7000000000000001,22,-2.789965596508471,-0.6738059827062579
sweep,14,0.7000000000000001,23,-2.6117248908759487,-1.0963227419216859
sweep,14,0.7000000000000001,24,-2.370763110414068,-1.4718442926637554
sweep,14,0.7000000000000001,25,-2.077696660395157,-1.7989388886162583
sweep,14,0.7000000000000001,26,-1.737388782327436,-2.08397527116223
sweep,14,0.7000000000000001,27,-1.3511918698703091,-2.310419332923146
sweep,14,0.7000000000000001,28,-0.9383355924255407,-2.46995928709351
sweep,14,0.7000000000000001,29,-0.5187596983115872,-2.553814395274252
sweep,14,0.7000000000000001,30,-0.09835627696467462,-2.5525202688671613
sweep,14,0.7000000000000001,31,0.3060118931636238,-2.477301815816753
sweep,14,0.7000000000000001,32,0.7016323085071591,-2.3541813735757153
sweep,14,0.7000000000000001,33,1.074488640514322,-2.182078866822232
sweep,14,0.7000000000000001,34,1.4211143957185448,-1.9608632544140447
sweep,14,0.7000000000000001,35,1.7156362939352818,-1.6794699742885923
sweep,14,0.7000000000000001,36,1.9571346713969466,-1.3584549278505293
sweep,14,0.7000000000000001,37,2.1342084640155012,-1.0124248164278828
sweep,14,0.7000000000000001,38,2.250997308232148,-0.6595010028833931
sweep,14,0.7000000000000001,39,2.3060190877021145,-0.32101139812172674
sweep,14,0.7000000000000001,40,2.3152114143113867,0.017247068831292598
sweep,14,0.7000000000000001,41,2.283473773515924,0.36031329571637855
sweep,14,0.7000000000000001,42,2.201621152659305,0.6942731935176343
sweep,14,0.7000000000000001,43,2.0517845916462973,1.0261590412769528
sweep,14,0.7000000000000001,44,1.8347204757079563,1.325056320009816
sweep,14,0.7000000000000001,45,1.5693246358464426,1.58240695184951
sweep,14,0.7000000000000001,46,1.2883602021934586,1.7905402409782285
sweep,14,0.7000000000000001,47,0.9863866569247314,1.9569867140127741
sweep,14,0.7000000000000001,48,0.6655470786863991,2.0749476837815024
sweep,14,0.7000000000000001,49,0.31708221109081114,2.128508426018742
sweep,14,0.7000000000000001,50,-0.03684431964342055,2.1247963962402077
sweep,14,0.7000000000000001,51,-0.37879658774008157,2.0586551451775734
sweep,14,0.7000000000000001,52,-0.6919793814993146,1.956932694743034
sweep,14,0.7000000000000001,53,-0.9670849563785995,1.7917709019331955
sweep,14,0.7000000000000001,54,-1.218235163639279,1.597872852101771
sweep,14,0.7000000000000001,55,-1.4358202347502962,1.3767691765284686
sweep,14,0.7000000000000001,56,-1.629533299240639,1.1233977199066036
sweep,14,0.7000000000000001,57,-1.767265770801708,0.8243840655904792
sweep,14,0.7000000000000001,58,-1.848823908021705,0.5165294035128393
sweep,14,0.7000000000000001,59,-1.8861988007452877,0.18618676594825512
sweep,14,0.7000000000000001,60,-1.8600113003954841,-0.13191116706185857
sweep,14,0.7000000000000001,61,-1.777893145809366,-0.4335994566151479
sweep,14,0.7000000000000001,62,-1.6390285095195958,-0.7165290274339381
sweep,14,0.7000000000000001,63,-1.477957930613277,-0.9548523840959058
sweep,14,0.7000000000000001,64,-1.2528264437488457,-1.1738912103225931
sweep,14,0.7000000000000001,65,-1.0167365482615232,-1.3518645006215924
sweep,14,0.7000000000000001,66,-0.7610609003509682,-1.466157018215672
sweep,14,0.7000000000000001,67,-0.4973838588531271,-1.5422979118165123
sweep,14,0.7000000000000001,68,-0.23624957834612625,-1.5622812018434165
sweep,14,0.7000000000000001,69,0.007761893587626011,-1.5493550226689679
sweep,14,0.7000000000000001,70,0.2550324584257236,-1.5075967505896792
sweep,14,0.7000000000000001,71,0.494074917009407,-1.4230697534028616
sweep,14,0.7000000000000001,72,0.7109646722333522,-1.3072719373460924
sweep,14,0.7000000000000001,73,0.9145190460828916,-1.1622265007025803
sweep,14,0.7000000000000001,74,1.0852409851983391,-0.9838721422101759
sweep,14,0.7000000000000001,75,1.222239769376923,-0.7924262651906866
sweep,14,0.7000000000000001,76,1.3086780923797294,-0.5744076781865408
sweep,14,0.7000000000000001,77,1.3700474958476787,-0.36524966213566246
sweep,14,0.7000000000000001,78,1.3984588013989547,-0.1440388578071355
sweep,14,0.7000000000000001,79,1.3815954967205761,0.0832941564546047
sweep,14,0.7000000000000001,80,1.320501927480819,0.30118673889861725
sweep,14,0.7000000000000001,81,1.225385157800582,0.5120243482803749
sweep,14,0.7000000000000001,82,1.0904499997235386,0.6934524597755176
sweep,14,0.7000000000000001,83,0.932049174008691,0.835198347791576
sweep,14,0.7000000000000001,84,0.7633946523654894,0.9453245307336051
sweep,14,0.7000000000000001,85,0.5945930995051746,1.0439523151715626
sweep,14,0.7000000000000001,86,0.4184514335140157,1.1028096097407758
sweep,14,0.7000000000000001,87,0.23909013397736764,1.1335429920560627
sweep,14,0.7000000000000001,88,0.05370430264608987,1.1476448215029778
sweep,14,0.7000000000000001,89,-0.12905769457914562,1.1229800480026322
sweep,14,0.7000000000000001,90,-0.30534113353708464,1.0712827702483665
sweep,14,0.7000000000000001,91,-0.4616482946414114,0.9850989997559592
sweep,14,0.7000000000000001,92,-0.5912329124521225,0.8707311915053682
sweep,14,0.7000000000000001,93,-0.6997283342783147,0.742729964343091
sweep,14,0.7000000000000001,94,-0.7905940324702353,0.612416776123886
sweep,14,0.7000000000000001,95,-0.8835275598533532,0.48186724521747776
sweep,14,0.7000000000000001,96,-0.9638561058003132,0.3395575062473136
sweep,14,0.7000000000000001,97,-1.027030443529977,0.19014905895054066
sweep,14,0.7000000000000001,98,-1.0601094584228319,0.04193132289722723
sweep,14,0.7000000000000001,99,-1.067199802086278,-0.11338606075900537
sweep,14,0.7000000000000001,100,-1.0317949652923442,-0.2745538290426073
sweep,15,0.75,0,3.951684071668876,-0.05518418608192101
sweep,15,0.75,1,3.8093479030245145,0.502549568016071
sweep,15,0.75,2,3.595376293341427,1.0411819989721776
sweep,15,0.75,3,3.314758415776717,1.5330571602947072
sweep,15,0.75,4,2.9775709536671338,1.9760141030176563
sweep,15,0.75,5,2.58553155718425,2.3698238954300694
sweep,15,0.75,6,2.1568992302959025,2.6870173905549866
sweep,15,0.75,7,1.6808107734776716,2.9387082105225515
sweep,15,0.75,8,1.180718279299327,3.108267661166586
sweep,15,0.75,9,0.6734537167547539,3.208887060722229
sweep,15,0.75,10,0.1752494959439763,3.2321450271387606
sweep,15,0.75,11,-0.31642105181762825,3.1913575806461374
sweep,15,0.75,12,-0.7934598286857559,3.0833035106189586
sweep,15,0.75,13,-1.244891512937198,2.895781657567026
sweep,15,0.75,14,-1.6464742563913495,2.6478536499238094
sweep,15,0.75,15,-2.0071831762748156,2.3347228955765136
sweep,15,0.75,16,-2.2998286668369285,1.9618862709263785
sweep,15,0.75,17,-2.5296752227787054,1.5556812993134796
sweep,15,0.75,18,-2.7138471761188767,1.1342437426218248
sweep,15,0.75,19,-2.826258456402562,0.6842714261525001
sweep,15,0.75,20,-2.859762421925341,0.22392704439968128
sweep,15,0.75,21,-2.8176882651029906,-0.22446702124223922
sweep,15,0.75,22,-2.709243961658755,-0.6533965425899082
sweep,15,0.75,23,-2.536153176162674,-1.063742790947718
sweep,15,0.75,24,-2.302174539244636,-1.4281868109748772
sweep,15,0.75,25,-2.0177061320303924,-1.7455606090551328
sweep,15,0.75,26,-1.6873622334476615,-2.0224524404332658
sweep,15,0.75,27,-1.312214729074507,-2.2425236578953385
sweep,15,0.75,28,-0.911170763510945,-2.3976081049461255
sweep,15,0.75,29,-0.5038290158694507,-2.479011730055352
sweep,15,0.75,30,-0.09574735057190387,-2.4772902229169924
sweep,15,0.75,31,0.2965359677022254,-2.4036093156735365
sweep,15,0.75,32,0.6805953046221078,-2.28387278728941
sweep,15,0.75,33,1.0426902034608672,-2.1168650335481947
sweep,15,0.75,34,1.3796071900055793,-1.9022917178144694
sweep,15,0.75,35,1.6657129108948745,-1.628892874292266
sweep,15,0.75,36,1.900273578747558,-1.3169707336892646
sweep,15,0.75,37,2.072024919902998,-0.9808530130813032
sweep,15,0.75,38,2.185178548163044,-0.6383732997222549
sweep,15,0.75,39,2.238274952283735,-0.3105854095230839
sweep,15,0.75,40,2.2472300771105163,0.016942948942299686
sweep,15,0.75,41,2.2169116216334745,0.34947043801262756
sweep,15,0.75,42,2.138097112013515,0.6733155349137615
sweep,15,0.75,43,1.9928561380509882,0.9957420459396641
sweep,15,0.75,44,1.7818222814060327,1.286089021578929
sweep,15,0.75,45,1.523701148700607,1.5360186374968432
sweep,15,0.75,46,1.251023507576218,1.7380374471944031
sweep,15,0.75,47,0.9581263643730749,1.8998049451862564
sweep,15,0.75,48,0.6469200371439363,2.014628040958829
sweep,15,0.75,49,0.3083998200623313,2.0666679611863463
sweep,15,0.75,50,-0.035551769916985235,2.063068662697309
sweep,15,0.75,51,-0.3677819786186129,1.9986418141147098
sweep,15,0.75,52,-0.6717602055008046,1.9001407529994974
sweep,15,0.75,53,-0.938408138855219,1.7396036568450715
sweep,15,0.75,54,-1.182031588288313,1.551567599759453
sweep,15,0.75,55,-1.393190340106048,1.337396871402514
sweep,15,0.75,56,-1.5817229587879527,1.0918542129224797
sweep,15,0.75,57,-1.7156712775469143,0.80136484172791
sweep,15,0.75,58,-1.794937010792402,0.5024690954100538
sweep,15,0.75,59,-1.831553098321717,0.18126530423514842
sweep,15,0.75,60,-1.8061511892168913,-0.12780331206897716
sweep,15,0.75,61,-1.7263045987384378,-0.42083941683933546
sweep,15,0.75,62,-1.5910893356984301,-0.6957392929540513
sweep,15,0.75,63,-1.4348783914342131,-0.9268800561890205
sweep,15,0.75,64,-1.2156578165168848,-1.139746909343011
sweep,15,0.75,65,-0.9862918343318858,-1.31271383319914
sweep,15,0.75,66,-0.7379273387348309,-1.423274518072895
sweep,15,0.75,67,-0.48191277489967993,-1.4969895998175247
sweep,15,0.75,68,-0.22856501749634234,-1.5158603292714483
sweep,15,0.75,69,0.007744078001685354,-1.503083316266482
sweep,15,0.75,70,0.24756279449959886,-1.4626742929773326
sweep,15,0.75,71,0.47957820963303355,-1.3806312639454954
sweep,15,0.75,72,0.690033395807254,-1.2683512712580525
sweep,15,0.75,73,0.887887165781161,-1.1277409571103925
sweep,15,0.75,74,1.0537837479504386,-0.9546046943760016
sweep,15,0.75,75,1.1869405851425774,-0.7689924671374742
sweep,15,0.75,76,1.270603032678505,-0.5572577054075639
sweep,15,0.75,77,1.3302880784565785,-0.35463869678942733
sweep,15,0.75,78,1.358125599364736,-0.14006059288613396
sweep,15,0.75,79,1.341799804414007,0.08072514330562959
sweep,15,0.75,80,1.28231293421782,0.29234472728602084
sweep,15,0.75,81,1.1897872850854654,0.49735598742480464
sweep,15,0.75,82,1.0583158593800872,0.6735723181826758
sweep,15,0.75,83,0.9040970170249578,0.8108482546067411
sweep,15,0.75,84,0.7401769776793512,0.917318242171348
sweep,15,0.75,85,0.5765064710151028,1.0131374682933043
sweep,15,0.75,86,0.40575622729705935,1.0700751974148566
sweep,15,0.75,87,0.23191074994226352,1.099778749133895
sweep,15,0.75,88,0.052037388996309934,1.1137250451763814
sweep,15,0.75,89,-0.12534957994477874,1.0897682637580928
sweep,15,0.75,90,-0.29652543180176155,1.0395929786442821
sweep,15,0.75,91,-0.4481162977583479,0.9556803020992207
sweep,15,0.75,92,-0.5734737106470376,0.8442368598890172
sweep,15,0.75,93,-0.6782917168072793,0.719699344495765
sweep,15,0.75,94,-0.7660661370349323,0.5932808840025303
sweep,15,0.75,95,-0.8565151011783853,0.46696961433670453
sweep,15,0.75,96,-0.9350140694655551,0.32917031335629493
sweep,15,0.75,97,-0.9970654964247635,0.18445790692588543
sweep,15,0.75,98,-1.0297793969006945,0.04102182247195137
sweep,15,0.75,99,-1.037291923241297,-0.10953051515147655
sweep,15,0.75,100,-1.0031150954190196,-0.2660725062806078
sweep,16,0.8,0,3.94035563568996,-0.04436566126988904
sweep,16,0.8,1,3.7695837165481367,0.5065123492965022
sweep,16,0.8,2,3.535375282067253,1.0317918759891416
sweep,16,0.8,3,3.2424029787835655,1.506529056084807
sweep,16,0.8,4,2.90009550740843,1.9307299650458263
sweep,16,0.8,5,2.5093293295539634,2.305868207028418
sweep,16,0.8,6,2.087398868273338,2.6057971895372307
sweep,16,0.8,7,1.6224520388669015,2.8425750928913187
sweep,16,0.8,8,1.1369195810975445,3.000242094545874
sweep,16,0.8,9,0.6466503953848776,3.092384755115343
sweep,16,0.8,10,0.16696536821278163,3.110791501219497
sweep,16,0.8,11,-0.30547509757766117,3.0688173438110162
sweep,16,0.8,12,-0.763317206220515,2.963176678223699
sweep,16,0.8,13,-1.1962665848988685,2.7815083397268525
sweep,16,0.8,14,-1.58069508616047,2.5425915981650626
sweep,16,0.8,15,-1.9260787103431314,2.2412866725773757
sweep,16,0.8,16,-2.2056679206518974,1.8826697539848178
sweep,16,0.8,17,-2.425041649029484,1.4925872085669092
sweep,16,0.8,18,-2.6015401725611778,1.0886744704284452
sweep,16,0.8,19,-2.709262308529937,0.6571466753311189
sweep,16,0.8,20,-2.7411549044486074,0.2156409402871543
sweep,16,0.8,21,-2.7005357074468734,-0.21405204860095606
sweep,16,0.8,22,-2.5965085209740884,-0.6249128416795738
sweep,16,0.8,23,-2.430627087808708,-1.0182783913519704
sweep,16,0.8,24,-2.2064114236527956,-1.3672702851916132
sweep,16,0.8,25,-1.9339553472272033,-1.6710867447305608
sweep,16,0.8,26,-1.6175270118283334,-1.936620521915525
sweep,16,0.8,27,-1.2578081532611634,-2.147806475012688
sweep,16,0.8,28,-0.8732551774641508,-2.296682768359074
sweep,16,0.8,29,-0.4829896035442803,-2.3746771308234806
sweep,16,0.8,30,-0.0921026965009466,-2.3723730996824672
sweep,16,0.8,31,0.2833200421021809,-2.300851224417834
sweep,16,0.8,32,0.651250958719817,-2.1858464386961463
sweep,16,0.8,33,0.9983334456009452,-2.0259536311178934
sweep,16,0.8,34,1.3217066049221398,-1.8206515787335593
sweep,16,0.8,35,1.596073591591007,-1.5584089942890995
sweep,16,0.8,36,1.8209602344923586,-1.2591725088483376
sweep,16,0.8,37,1.9852928114740374,-0.9368785213486929
sweep,16,0.8,38,2.0933810277944382,-0.6089574513461209
sweep,16,0.8,39,2.1437940732004774,-0.2960809257939863
sweep,16,0.8,40,2.1524146052243456,0.016498490852708776
sweep,16,0.8,41,2.1240659359408287,0.334341062184371
sweep,16,0.8,42,2.0494765976858047,0.6440870086718875
sweep,16,0.8,43,1.9106350964161687,0.9533216901822745
sweep,16,0.8,44,1.7080058121412218,1.2317406475984842
sweep,16,0.8,45,1.4600276996181523,1.471315223435787
sweep,16,0.8,46,1.198904794520334,1.664799929860179
sweep,16,0.8,47,0.9186645950469348,1.820033558818503
sweep,16,0.8,48,0.6208943056468073,1.9304712870294678
sweep,16,0.8,49,0.29624830757039916,1.9803824477154528
sweep,16,0.8,50,-0.03378468717093906,1.9769345077680862
sweep,16,0.8,51,-0.3524490877811719,1.914894687304098
sweep,16,0.8,52,-0.6435847520648277,1.8208821610009414
sweep,16,0.8,53,-0.8984329633187138,1.666791516354817
sweep,16,0.8,54,-1.1315534246167827,1.486926489447288
sweep,16,0.8,55,-1.3337411069097964,1.282420694778839
sweep,16,0.8,56,-1.5150368667707952,1.0477957793929304
sweep,16,0.8,57,-1.6436959494291254,0.7692003073361026
sweep,16,0.8,58,-1.719755252148903,0.4828090850710637
sweep,16,0.8,59,-1.7553070533415354,0.1743651178142625
sweep,16,0.8,60,-1.7310004619445447,-0.12209563073130307
sweep,16,0.8,61,-1.6543271965214192,-0.4030511222017458
sweep,16,0.8,62,-1.524211558639181,-0.6667413174897624
sweep,16,0.8,63,-1.3747898011852793,-0.8878584493906629
sweep,16,0.8,64,-1.1638273695684294,-1.0921144894004198
sweep,16,0.8,65,-0.9438516868837694,-1.2581010691353232
sweep,16,0.8,66,-0.7056933608965363,-1.36346455625626
sweep,16,0.8,67,-0.46037023568431307,-1.433806425327953
sweep,16,0.8,68,-0.2178816032665853,-1.4511365071161468
sweep,16,0.8,69,0.0076902881321788295,-1.4385757790752427
sweep,16,0.8,70,0.23712184089379823,-1.4000526036580607
sweep,16,0.8,71,0.45934158608934494,-1.3214751006921903
sweep,16,0.8,72,0.6608259870669293,-1.2140999980824236
sweep,16,0.8,73,0.8507301962165573,-1.0796725442303061
sweep,16,0.8,74,1.009896940733022,-0.9138111756557707
sweep,16,0.8,75,1.1376953205957478,-0.7363320415856749
sweep,16,0.8,76,1.217487165375784,-0.533359000044955
sweep,16,0.8,77,1.2748233788668126,-0.3398570816889779
sweep,16,0.8,78,1.3018613448993017,-0.13452853345778465
sweep,16,0.8,79,1.2862884526061569,0.07712480132996219
sweep,16,0.8,80,1.2290490620069094,0.27999416881473793
sweep,16,0.8,81,1.1401465959987935,0.4768791118651965
sweep,16,0.8,82,1.013517254998557,0.6458300052028926
sweep,16,0.8,83,0.8651409427660064,0.7768798641363563
sweep,16,0.8,84,0.7078298191664999,0.8782614257038341
sweep,16,0.8,85,0.551316079372755,0.9701739175610906
sweep,16,0.8,86,0.38808180515194657,1.024444481574093
sweep,16,0.8,87,0.22192307865526725,1.0527199791564217
sweep,16,0.8,88,0.04973073717634224,1.0664549754931651
sweep,16,0.8,89,-0.12016763703021727,1.0434904515423262
sweep,16,0.8,90,-0.28422884716500113,0.9954417445610443
sweep,16,0.8,91,-0.42925259591811077,0.9146995074279776
sweep,16,0.8,92,-0.5487264607311824,0.8073350885397633
sweep,16,0.8,93,-0.6484265921213327,0.6876239411844889
sweep,16,0.8,94,-0.7318960436652558,0.5666271117230245
sweep,16,0.8,95,-0.8188780071035949,0.4462123945360597
sweep,16,0.8,96,-0.8948158118347613,0.3146888094388991
sweep,16,0.8,97,-0.9552862283880188,0.1765131751695279
sweep,16,0.8,98,-0.9874742703688921,0.03973713900966368
sweep,16,0.8,99,-0.9955604321833709,-0.1041726732690759
sweep,16,0.8,100,-0.9630866305949486,-0.25426100097604903
sweep,17,0.8500000000000001,0,3.929807532299315,-0.033031062455986124
sweep,17,0.8500000000000001,1,3.7136573217581716,0.5089919114888136
sweep,17,0.8500000000000001,2,3.4472987149290457,1.0148851670835402
sweep,17,0.8500000000000001,3,3.1347292639217392,1.464160351327714
sweep,17,0.8500000000000001,4,2.7842068530757875,1.8603162112642222
sweep,17,0.8500000000000001,5,2.3951714077806967,2.2075192177405314
sweep,17,0.8500000000000001,6,1.9833256855336077,2.4816781158144297
sweep,17,0.8500000000000001,7,1.5352270799387169,2.6962875229845547
sweep,17,0.8500000000000001,8,1.071693643953837,2.836385264155928
sweep,17,0.8500000000000001,9,0.6070473230216008,2.9161258015856113
sweep,17,0.8500000000000001,10,0.15521409545598497,2.9275846895457667
sweep,17,0.8500000000000001,11,-0.2883711514470766,2.8841475174838376
sweep,17,0.8500000000000001,12,-0.717466746685314,2.7824133241457534
sweep,17,0.8500000000000001,13,-1.1227907029001312,2.609770269482775
sweep,17,0.8500000000000001,14,-1.4816249636265595,2.3845643541417827
sweep,17,0.8500000000000001,15,-1.8041805285808843,2.1011390773183685
sweep,17,0.8500000000000001,16,-2.0643563855564757,1.763939408374949
sweep,17,0.8500000000000001,17,-2.2681870964761695,1.3980742649710294
sweep,17,0.8500000000000001,18,-2.433321417828659,1.0204339725258802
sweep,17,0.8500000000000001,19,-2.534131704640569,0.61652248082092
sweep,17,0.8500000000000001,20,-2.563702938936657,0.20319630006702455
sweep,17,0.8500000000000001,21,-2.5253327387042876,-0.19854540795221054
sweep,17,0.8500000000000001,22,-2.427965988159954,-0.5824166230085711
sweep,17,0.8500000000000001,23,-2.2729023818501735,-0.9504282423631236
sweep,17,0.8500000000000001,24,-2.0633064555424454,-1.2763581129360937
sweep,17,0.8500000000000001,25,-1.8088185725293326,-1.5599463121259658
sweep,17,0.8500000000000001,26,-1.5131932197384312,-1.808535406891736
sweep,17,0.8500000000000001,27,-1.1765327960161025,-2.006470250266255
sweep,17,0.8500000000000001,28,-0.8166191089533246,-2.146096641079324
sweep,17,0.8500000000000001,29,-0.45185831306240887,-2.2190260781780684
sweep,17,0.8500000000000001,30,-0.08664457571469747,-2.215883274426643
sweep,17,0.8500000000000001,31,0.2636123793094399,-2.147615224086468
sweep,17,0.8500000000000001,32,0.6074733489706257,-2.0396964429917714
sweep,17,0.8500000000000001,33,0.9321521339177279,-1.8904380361354471
sweep,17,0.8500000000000001,34,1.2353131011692302,-1.698982554910363
sweep,17,0.8500000000000001,35,1.4921661638466497,-1.453397046419932
sweep,17,0.8500000000000001,36,1.7026254954673126,-1.173093254971591
sweep,17,0.8500000000000001,37,1.8559012419406864,-0.8714183403338901
sweep,17,0.8500000000000001,38,1.956443953154376,-0.5651967392747509
sweep,17,0.8500000000000001,39,2.002858815616167,-0.2745299832580106
sweep,17,0.8500000000000001,40,2.0109713214314118,0.015788476871617718
sweep,17,0.8500000000000001,41,1.985538402793435,0.3117569707439064
sweep,17,0.8500000000000001,42,1.917223416740272,0.6004894563395224
sweep,17,0.8500000000000001,43,1.7879051447925287,0.8900477511410654
sweep,17,0.8500000000000001,44,1.5978004715194576,1.150666260983408
sweep,17,0.8500000000000001,45,1.364947052142938,1.374782378034898
sweep,17,0.8500000000000001,46,1.1210547961496182,1.5555222607695571
sweep,17,0.8500000000000001,47,0.8596913331375775,1.7009906096402827
sweep,17,0.8500000000000001,48,0.581965568443059,1.8048660848719864
sweep,17,0.8500000000000001,49,0.2780268332486164,1.8515845302255987
sweep,17,0.8500000000000001,50,-0.031227896205647823,1.848349567766506
sweep,17,0.8500000000000001,51,-0.3296409368404297,1.789862050479313
sweep,17,0.8500000000000001,52,-0.6016081857964332,1.7025357087752422
sweep,17,0.8500000000000001,53,-0.8388466386297893,1.5580533809698836
sweep,17,0.8500000000000001,54,-1.056288045522297,1.3903661643159346
sweep,17,0.8500000000000001,55,-1.2450749122390699,1.2002667474787525
sweep,17,0.8500000000000001,56,-1.4155483487452352,0.9819247909992469
sweep,17,0.8500000000000001,57,-1.5362907320007289,0.721083085551725
sweep,17,0.8500000000000001,58,-1.6075454714935313,0.4533669652051451
sweep,17,0.8500000000000001,59,-1.641495572496866,0.16398934309352234
sweep,17,0.8500000000000001,60,-1.6188220350190365,-0.1136298790020159
sweep,17,0.8500000000000001,61,-1.5468945710846844,-0.37653336164774914
sweep,17,0.8500000000000001,62,-1.4244091757312036,-0.6234771379882166
sweep,17,0.8500000000000001,63,-1.2851415564327715,-0.8296279086572014
sweep,17,0.8500000000000001,64,-1.0865311507388271,-1.021032599906071
sweep,17,0.8500000000000001,65,-0.8805921307960474,-1.1766112141825078
sweep,17,0.8500000000000001,66,-0.6576800423570226,-1.274239853169268
sweep,17,0.8500000000000001,67,-0.4283158460263121,-1.3395734654062346
sweep,17,0.8500000000000001,68,-0.20202368771199894,-1.354631198374349
sweep,17,0.8500000000000001,69,0.0075443558547365445,-1.34241208542541
sweep,17,0.8500000000000001,70,0.22149533764217966,-1.3067108755623316
sweep,17,0.8500000000000001,71,0.42911413116026326,-1.2333048700462932
sweep,17,0.8500000000000001,72,0.6172243597943176,-1.133242393755237
sweep,17,0.8500000000000001,73,0.7952716778684928,-1.0080307962308717
sweep,17,0.8500000000000001,74,0.9443985711449664,-0.8530145813704384
sweep,17,0.8500000000000001,75,1.0642023625692467,-0.6876601873858808
sweep,17,0.8500000000000001,76,1.1382215552151398,-0.49775166092318923
sweep,17,0.8500000000000001,77,1.1920537024193671,-0.317843156959841
sweep,17,0.8500000000000001,78,1.217899493536639,-0.12631019212785546
sweep,17,0.8500000000000001,79,1.2034564330040045,0.07171722618244514
sweep,17,0.8500000000000001,80,1.1495846515480113,0.2615296584203456
sweep,17,0.8500000000000001,81,1.0661087262400915,0.4462903721116672
sweep,17,0.8500000000000001,82,0.9467289760129106,0.6044101006546787
sweep,17,0.8500000000000001,83,0.8070917582372131,0.7261905785831928
sweep,17,0.8500000000000001,84,0.6596530980715432,0.8200062514299779
sweep,17,0.8500000000000001,85,0.5138166972542658,0.9061142425177175
sweep,17,0.8500000000000001,86,0.36178646007558407,0.9564287290570402
sweep,17,0.8500000000000001,87,0.20708038232213166,0.9825923678697402
sweep,17,0.8500000000000001,88,0.046330014111535534,0.9960244756919914
sweep,17,0.8500000000000001,89,-0.11241489295381404,0.9745509978258328
sweep,17,0.8500000000000001,90,-0.2658826283718854,0.9296836674012394
sweep,17,0.8500000000000001,91,-0.40113407486888636,0.8536784019177446
sweep,17,0.8500000000000001,92,-0.5118590883940882,0.7524007508171525
sweep,17,0.8500000000000001,93,-0.6039502032433742,0.6398797793992954
sweep,17,0.8500000000000001,94,-0.6810125643837674,0.5269470603238919
sweep,17,0.8500000000000001,95,-0.7628178599373419,0.4152947715336825
sweep,17,0.8500000000000001,96,-0.834912016633282,0.2930981264247199
sweep,17,0.8500000000000001,97,-0.8929880579193017,0.16464401738377574
sweep,17,0.8500000000000001,98,-0.9243517587009892,0.03778252337527909
sweep,17,0.8500000000000001,99,-0.9332573695810057,-0.09622546264990324
sweep,17,0.8500000000000001,100,-0.9033011721318916,-0.23668084566345762
sweep,18,0.9,0,3.921757642291391,-0.02125259767635554
sweep,18,0.9,1,3.622372916666899,0.5075541478207359
sweep,18,0.9,2,3.298073401818696,0.9809334938226922
sweep,18,0.9,3,2.9508743999418705,1.386954652903421
sweep,18,0.9,4,2.58630879346258,1.7355820804472166
sweep,18,0.9,5,2.20078768169741,2.0357864232553653
sweep,18,0.9,6,1.8068670086652028,2.26701686860027
sweep,18,0.9,7,1.3881100546873049,2.445130911344398
sweep,18,0.9,8,0.9624060674656338,2.5567394117706526
sweep,18,0.9,9,0.5413905147523,2.6168116560256114
sweep,18,0.9,10,0.13660469878458564,2.6177791167133524
sweep,18,0.9,11,-0.25855125089446096,2.5729678826816285
sweep,18,0.9,12,-0.6396520295901829,2.4787137438691835
sweep,18,0.9,13,-0.9990557263996995,2.321948796509082
sweep,18,0.9,14,-1.3155143686204023,2.120265106642558
sweep,18,0.9,15,-1.600402235126127,1.8671405036714805
sweep,18,0.9,16,-1.8286567474218254,1.5659694565969997
sweep,18,0.9,17,-2.007017216584369,1.2406310136688292
sweep,18,0.9,18,-2.153595402499679,0.9067919897498843
sweep,18,0.9,19,-2.243207721928696,0.5488129771891198
sweep,18,0.9,20,-2.2691632985100654,0.18227362443529438
sweep,18,0.9,21,-2.2347171097530385,-0.17312844355531923
sweep,18,0.9,22,-2.1485406849193316,-0.5123034210308102
sweep,18,0.9,23,-2.0115128356792957,-0.8383567677684356
sweep,18,0.9,24,-1.8262128801610007,-1.1261480856846515
sweep,18,0.9,25,-1.6015337471451037,-1.3762986851003336
sweep,18,0.9,26,-1.3403902442588116,-1.596880367898137
sweep,18,0.9,27,-1.0419365834103191,-1.7729224724661135
sweep,18,0.9,28,-0.7228329949977658,-1.8972889424944501
sweep,18,0.9,29,-0.4002922750496535,-1.9619025160197547
sweep,18,0.9,30,-0.07755357623904903,-1.9574556774039422
sweep,18,0.9,31,0.23109120553133816,-1.8946545525121326
sweep,18,0.9,32,0.535158236061228,-1.7985163973872682
sweep,18,0.9,33,0.8227970828715684,-1.6668808200838536
sweep,18,0.9,34,1.0925382945552538,-1.4983429184950419
sweep,18,0.9,35,1.3204454355984199,-1.2803168295100351
sweep,18,0.9,36,1.5070786167546057,-1.0313164715612595
sweep,18,0.9,37,1.6421168020902368,-0.7636976227009766
sweep,18,0.9,38,1.7302264492462007,-0.49326825049264783
sweep,18,0.9,39,1.770050946365869,-0.239187151437044
sweep,18,0.9,40,1.7772972943205074,0.014476054870278483
sweep,18,0.9,41,1.7566121196529987,0.2744061818881221
sweep,18,0.9,42,1.6985763171525432,0.5284808291667525
sweep,18,0.9,43,1.5849231473993708,0.7855391552308484
sweep,18,0.9,44,1.4154755901943743,1.016729230340375
sweep,18,0.9,45,1.2075958391054635,1.2152740243472584
sweep,18,0.9,46,0.9921547127832016,1.3749189198055292
sweep,18,0.9,47,0.7619657308408685,1.50420212310249
sweep,18,0.9,48,0.5173595266694933,1.5971783321328916
sweep,18,0.9,49,0.2476625866143169,1.6385749421764182
sweep,18,0.9,50,-0.027219532691094648,1.6356581760139697
sweep,18,0.9,51,-0.29213442789820016,1.5830185776636196
sweep,18,0.9,52,-0.532407461749471,1.5067126681691958
sweep,18,0.9,53,-0.7405378597402809,1.378081280405444
sweep,18,0.9,54,-0.9320497475380486,1.2304775031788004
sweep,18,0.9,55,-1.0986485481835715,1.064140739105342
sweep,18,0.9,56,-1.2511656612096456,0.8726838600004642
sweep,18,0.9,57,-1.3587517104703388,0.6412019074165467
sweep,18,0.9,58,-1.4220060249685358,0.40439898174020755
sweep,18,0.9,59,-1.4532677067846564,0.14661308061329062
sweep,18,0.9,60,-1.4332890798200069,-0.09978045014807908
sweep,18,0.9,61,-1.3692373178742854,-0.33277162343246536
sweep,18,0.9,62,-1.2594252516494362,-0.5519788136684606
sweep,18,0.9,63,-1.1370096511009764,-0.7333660033515192
sweep,18,0.9,64,-0.9589029272340305,-0.9035219213486014
sweep,18,0.9,65,-0.7762371202218216,-1.0419211774314316
sweep,18,0.9,66,-0.5785736523895373,-1.1268264694139678
sweep,18,0.9,67,-0.37560135065995653,-1.1839575846007522
sweep,18,0.9,68,-0.17605518396423292,-1.1953389407398338
sweep,18,0.9,69,0.007117607146916744,-1.1837393500569788
sweep,18,0.9,70,0.19553926223740192,-1.1527229489052104
sweep,18,0.9,71,0.3790715620419326,-1.087862114175689
sweep,18,0.9,72,0.5451091148818268,-0.9998638616886871
sweep,18,0.9,73,0.7035701071549324,-0.8898516514079211
sweep,18,0.9,74,0.8361044456407706,-0.7527283700552725
sweep,18,0.9,75,0.9426929770543008,-0.6073794232371689
sweep,18,0.9,76,1.0071755385649694,-0.4390359825593708
sweep,18,0.9,77,1.0552135016179482,-0.281562584064571
sweep,18,0.9,78,1.0790863086089797,-0.11281409208663515
sweep,18,0.9,79,1.066525648186685,0.06269173061125845
sweep,18,0.9,80,1.0182594963482816,0.23091763338085963
sweep,18,0.9,81,0.9438124030938685,0.39563753000015295
sweep,18,0.9,82,0.8364893509622062,0.5358796190572082
sweep,18,0.9,83,0.7113614864816743,0.6423977373198949
sweep,18,0.9,84,0.5802744971863506,0.7237847866787501
sweep,18,0.9,85,0.4520817916965816,0.8003687422572113
sweep,18,0.9,86,0.3185385243279156,0.8442109049291163
sweep,18,0.9,87,0.18271286119005775,0.8669363167320315
sweep,18,0.9,88,0.040820729965915126,0.879900552691643
sweep,18,0.9,89,-0.09954556094014524,0.8609206102927669
sweep,18,0.9,90,-0.23556581501889784,0.8213364344309098
sweep,18,0.9,91,-0.35474069795492036,0.7531824087669821
sweep,18,0.9,92,-0.4510931349782186,0.6619711386116944
sweep,18,0.9,93,-0.5306891255634347,0.561305214259371
sweep,18,0.9,94,-0.5972100501882476,0.461627840079177
sweep,18,0.9,95,-0.6704461501024663,0.36435265162473157
sweep,18,0.9,96,-0.7361173013950607,0.25746198020078304
sweep,18,0.9,97,-0.7901254765746965,0.14498107094251647
sweep,18,0.9,98,-0.8200037113744789,0.03443897882134564
sweep,18,0.9,99,-0.8301513776828854,-0.08322947110354761
sweep,18,0.9,100,-0.8042851196738661,-0.20774983132162494
sweep,19,0.95,0,3.9222852815532914,-0.009373054683101808
sweep,19,0.95,1,3.419668884494519,0.49191045306048214
sweep,19,0.95,2,2.961804676611158,0.892675915845446
sweep,19,0.95,3,2.5405949672651422,1.203867160194302
sweep,19,0.95,4,2.1511021758546813,1.4512044470957215
sweep,19,0.95,5,1.7799111542585508,1.6542811928305114
sweep,19,0.95,6,1.4305996693506013,1.7996639400378407
sweep,19,0.95,7,1.0790664375795365,1.9073312239348155
sweep,19,0.95,8,0.7362914166866721,1.9662854934443976
sweep,19,0.95,9,0.4080330043294169,1.9922745912796918
sweep,19,0.95,10,0.10096964082877533,1.9777473366233749
sweep,19,0.95,11,-0.19534389229486282,1.935346121446152
sweep,19,0.95,12,-0.4797933314607548,1.8605716240945251
sweep,19,0.95,13,-0.7476983371007324,1.7393272379092366
sweep,19,0.95,14,-0.980482830349143,1.587602731612003
sweep,19,0.95,15,-1.1915229246981902,1.3971885629469878
sweep,19,0.95,16,-1.3576414505269607,1.1694314867247217
sweep,19,0.95,17,-1.4867312828366401,0.92576438000786
sweep,19,0.95,18,-1.5975928290816257,0.6795098893256218
sweep,19,0.95,19,-1.6659162222576251,0.4129659739042062
sweep,19,0.95,20,-1.685465776485938,0.1392653783133447
sweep,19,0.95,21,-1.6593878544751526,-0.12443557368500777
sweep,19,0.95,22,-1.5957752770307572,-0.37533074330085325
sweep,19,0.95,23,-1.4946864693853532,-0.6185909738672185
sweep,19,0.95,24,-1.357569217021214,-0.8312113003363195
sweep,19,0.95,25,-1.191858501076887,-1.0154839379623377
sweep,19,0.95,26,-0.9988687211935048,-1.1808490882743503
sweep,19,0.95,27,-0.7759394570526831,-1.3137354345624952
sweep,19,0.95,28,-0.5374826639360346,-1.40809266610319
sweep,19,0.95,29,-0.29829668416147936,-1.456509312324445
sweep,19,0.95,30,-0.05932868572430842,-1.449820794848783
sweep,19,0.95,31,0.16733953676881536,-1.3981541017946575
sweep,19,0.95,32,0.3930111047776839,-1.3254812794776627
sweep,19,0.95,33,0.6076452041629813,-1.2287084568353972
sweep,19,0.95,34,0.8114737002779143,-1.1054072833730464
sweep,19,0.95,35,0.9823421648359687,-0.9417755556543623
sweep,19,0.95,36,1.1221148911878114,-0.7544834640328398
sweep,19,0.95,37,1.2214037785692407,-0.553835047012226
sweep,19,0.95,38,1.2852162469410644,-0.3535465955054764
sweep,19,0.95,39,1.3121604611068065,-0.1709063014914493
sweep,19,0.95,40,1.3175779410796047,0.011255745546667063
sweep,19,0.95,41,1.3058933009931988,0.2007781196297379
sweep,19,0.95,42,1.2676621795476808,0.38694667461383236
sweep,19,0.95,43,1.1845256654650098,0.5800808916925233
sweep,19,0.95,44,1.0556058858579775,0.7532633093174494
sweep,19,0.95,45,0.8968544397161494,0.9013485832032053
sweep,19,0.95,46,0.7373531511244409,1.0193243783037624
sweep,19,0.95,47,0.5684613327118813,1.1165406920504946
sweep,19,0.95,48,0.38904569261271493,1.1878238502321212
sweep,19,0.95,49,0.1868818379738615,1.2185628063364122
sweep,19,0.95,50,-0.020152402434882068,1.216157021232519
sweep,19,0.95,51,-0.2189795454931536,1.174972632366762
sweep,19,0.95,52,-0.39681329385698777,1.120257609231627
sweep,19,0.95,53,-0.5476692157396008,1.0227243137237632
sweep,19,0.95,54,-0.6881067344041244,0.9144550932345044
sweep,19,0.95,55,-0.8108715017275506,0.7946522860402307
sweep,19,0.95,56,-0.9277190168632505,0.6559702021843457
sweep,19,0.95,57,-1.0090686049910973,0.4823577253722774
sweep,19,0.95,58,-1.0562919643623085,0.30663015537119476
sweep,19,0.95,59,-1.0820591597377156,0.11141883919909362
sweep,19,0.95,60,-1.0673643035296272,-0.07309788970435488
sweep,19,0.95,61,-1.0189695586732248,-0.2468412378617611
sweep,19,0.95,62,-0.9344053671986258,-0.4111676092329382
sweep,19,0.95,63,-0.8454862413136119,-0.5436768431186987
sweep,19,0.95,64,-0.7081709418940221,-0.6719495840617524
sweep,19,0.95,65,-0.5716722097120815,-0.7766222340292895
sweep,19,0.95,66,-0.4239501876166684,-0.8367658520762279
sweep,19,0.95,67,-0.2730011194520818,-0.8781025048459722
sweep,19,0.95,68,-0.12598601598338827,-0.88262363750796
sweep,19,0.95,69,0.00550496161667223,-0.8724916713595244
sweep,19,0.95,70,0.1439357344212871,-0.8507692962870045
sweep,19,0.95,71,0.28024533588858463,-0.8026947846507286
sweep,19,0.95,72,0.4029458560270242,-0.7383192653133988
sweep,19,0.95,73,0.5228469485041296,-0.6580593578669407
sweep,19,0.95,74,0.6226693379716883,-0.556007197619416
sweep,19,0.95,75,0.7031843809793575,-0.44988066697638074
sweep,19,0.95,76,0.7488769290487614,-0.3238697529463361
sweep,19,0.95,77,0.7854523481074731,-0.21041678387644216
sweep,19,0.95,78,0.8053826257873986,-0.0864643918272389
sweep,19,0.95,79,0.7965646820011457,0.04465877454509879
sweep,19,0.95,80,0.7595063430031885,0.17030409137795047
sweep,19,0.95,81,0.7031192880337467,0.295495429443689
sweep,19,0.95,82,0.6199072907863474,0.4005989012837302
sweep,19,0.95,83,0.523681253937512,0.47730454501951797
sweep,19,0.95,84,0.42496953644329943,0.5345491227784187
sweep,19,0.95,85,0.3315056586022875,0.5926649061093974
sweep,19,0.95,86,0.23422666514585017,0.6240333257128412
sweep,19,0.95,87,0.135368626802424,0.640191947523604
sweep,19,0.95,88,0.03039857605788703,0.6523458992970705
sweep,19,0.95,89,-0.07398851175004775,0.6383927315094284
sweep,19,0.95,90,-0.17588490885214297,0.6093349628391537
sweep,19,0.95,91,-0.2637132003374124,0.5567819146406263
sweep,19,0.95,92,-0.33215632412365226,0.48547991065562135
sweep,19,0.95,93,-0.38752587610449307,0.40807923094994986
sweep,19,0.95,94,-0.4335137758679216,0.334198491959384
sweep,19,0.95,95,-0.48978940857281783,0.26475710370555616
sweep,19,0.95,96,-0.5424410059706044,0.18750409650916702
sweep,19,0.95,97,-0.5878698397826294,0.10604349699730262
sweep,19,0.95,98,-0.6142000516575695,0.02733017653542377
sweep,19,0.95,99,-0.6262307869146708,-0.05826578989219577
sweep,19,0.95,100,-0.608074460131565,-0.15130813638892654
sweep,20,0.99,0,3.95494278560077,-0.0010677366874169967
sweep,20,0.99,1,2.666600689741518,0.3918428207386937
sweep,20,0.99,2,1.8311185308717564,0.55640738784042
sweep,20,0.99,3,1.2889651014187673,0.610102820550724
sweep,20,0.99,4,0.934049486183044,0.6249056328071644
sweep,20,0.99,5,0.6886940820272551,0.6370376459774096
sweep,20,0.99,6,0.5158246696445283,0.6377433880177998
sweep,20,0.99,7,0.3680408819275701,0.6439078105536594
sweep,20,0.99,8,0.24024357502976668,0.6412476698812202
sweep,20,0.99,9,0.12797489100063936,0.6402715132204865
sweep,20,0.99,10,0.03167868594839316,0.6299497702959145
sweep,20,0.99,11,-0.06182186131636798,0.6193587552334484
sweep,20,0.99,12,-0.15399589460865337,0.6027719111631902
sweep,20,0.99,13,-0.24347710259469774,0.5659031018316949
sweep,20,0.99,14,-0.31585817780005376,0.5222041846095302
sweep,20,0.99,15,-0.38648070483061114,0.4618013946098395
sweep,20,0.99,16,-0.43590031613016317,0.38286510208981933
sweep,20,0.99,17,-0.4728045467823473,0.30148461374829466
sweep,20,0.99,18,-0.5155821544218124,0.22674687386260986
sweep,20,0.99,19,-0.5428640660343829,0.1389789380374284
sweep,20,0.99,20,-0.5502422004605536,0.04661299429011135
sweep,20,0.99,21,-0.5406675752902856,-0.0387132535585257
sweep,20,0.99,22,-0.5206547015564892,-0.11830997204427676
sweep,20,0.99,23,-0.4888065372887541,-0.2006331028793762
sweep,20,0.99,24,-0.44455887974907804,-0.26750434968258235
sweep,20,0.99,25,-0.3924887193494312,-0.3238404367605823
sweep,20,0.99,26,-0.3313752739023859,-0.3808577245707812
sweep,20,0.99,27,-0.2556963591339967,-0.4285242229661913
sweep,20,0.99,28,-0.17485929051741714,-0.4638299523179236
sweep,20,0.99,29,-0.09808012504800187,-0.48148245713177346
sweep,20,0.99,30,-0.021726265284890564,-0.4729504819875892
sweep,20,0.99,31,0.04655274235704453,-0.44594752110982744
sweep,20,0.99,32,0.1201488580299869,-0.4204883077963403
sweep,20,0.99,33,0.19217867895621182,-0.39183841763936444
sweep,20,0.99,34,0.26614106494962936,-0.35656406230810744
sweep,20,0.99,35,0.3249092159882711,-0.2997772870843404
sweep,20,0.99,36,0.3733958109837453,-0.2336455348048228
sweep,20,0.99,37,0.40445206128707395,-0.16323850016873878
sweep,20,0.99,38,0.42293496700511735,-0.09689224747021422
sweep,20,0.99,39,0.4262663761822832,-0.04769864962294186
sweep,20,0.99,40,0.4273738848740668,0.0017158108327723232
sweep,20,0.99,41,0.43009993266000357,0.05921766208758121
sweep,20,0.99,42,0.4265977927975493,0.11604223297362867
sweep,20,0.99,43,0.4007213202211146,0.184805020357695
sweep,20,0.99,44,0.35090200105429087,0.24432838356233502
sweep,20,0.99,45,0.28889219158101004,0.2936153140452911
sweep,20,0.99,46,0.23812487727009324,0.33013415179453326
sweep,20,0.99,47,0.18764658324271308,0.3639064797307134
sweep,20,0.99,48,0.1345351240914664,0.39150599105205136
sweep,20,0.99,49,0.06473749044561262,0.40074433285559674
sweep,20,0.99,50,-0.008800101775707208,0.39926588195487855
sweep,20,0.99,51,-0.07828420754313872,0.38093040192907535
sweep,20,0.99,52,-0.1354104481428948,0.36786788708592955
sweep,20,0.99,53,-0.17688776928702218,0.3304525027505739
sweep,20,0.99,54,-0.21946302372370852,0.29671108879538793
sweep,20,0.99,55,-0.2570487125316392,0.2643345813912269
sweep,20,0.99,56,-0.3024331505686655,0.2258162635695352
sweep,20,0.99,57,-0.33048591175870756,0.1645846029982623
sweep,20,0.99,58,-0.3446251808603038,0.10851444774133212
sweep,20,0.99,59,-0.35797844618590346,0.03750561899906016
sweep,20,0.99,60,-0.3532859809949669,-0.02424903637646808
sweep,20,0.99,61,-0.3363470743200082,-0.08082237742018505
sweep,20,0.99,62,-0.30296467092221935,-0.1370109783139927
sweep,20,0.99,63,-0.2807717053985789,-0.17427966123878308
sweep,20,0.99,64,-0.2258185537515151,-0.22069755436162222
sweep,20,0.99,65,-0.18123861826176543,-0.2602693785753687
sweep,20,0.99,66,-0.1318846770127608,-0.27465299849929203
sweep,20,0.99,67,-0.08197055652598659,-0.28805975566738506
sweep,20,0.99,68,-0.03532475790873314,-0.282426192670709
sweep,20,0.99,69,-0.0010611186443365206,-0.27689809296730095
sweep,20,0.99,70,0.04270176026805335,-0.27316089576888203
sweep,20,0.99,71,0.08862225698890755,-0.2569389259051148
sweep,20,0.99,72,0.12765634212585897,-0.23703262469199285
sweep,20,0.99,73,0.17185000398656425,-0.2129375519021279
sweep,20,0.99,74,0.20709637459084923,-0.17779548485926303
sweep,20,0.99,75,0.23607713604688263,-0.14642470284765602
sweep,20,0.99,76,0.24517840688982878,-0.10161806973501267
sweep,20,0.99,77,0.2586655857085852,-0.0718692804240626
sweep,20,0.99,78,0.2697323259341057,-0.034105199649788386
sweep,20,0.99,79,0.2678675958806488,0.010298052072043385
sweep,20,0.99,80,0.2536194890627023,0.05211142081299758
sweep,20,0.99,81,0.23444461255809348,0.09908129048118818
sweep,20,0.99,82,0.2013353528915411,0.13574609489647146
sweep,20,0.99,83,0.16420239135992037,0.15623421374648072
sweep,20,0.99,84,0.1297148350157474,0.16899855347064485
sweep,20,0.99,85,0.10311777165868236,0.1926277297423233
sweep,20,0.99,86,0.07478527638438334,0.20104705441436613
sweep,20,0.99,87,0.04597411166881183,0.20504063659341748
sweep,20,0.99,88,0.011556094118009034,0.21522325612907517
sweep,20,0.99,89,-0.02363626601767248,0.21125060142745944
sweep,20,0.99,90,-0.05991074465390242,0.2035227886358633
sweep,20,0.99,91,-0.08848485252071199,0.18321925318882853
sweep,20,0.99,92,-0.10569368933944627,0.15278738959201194
sweep,20,0.99,93,-0.11736167866398603,0.12148913394435808
sweep,20,0.99,94,-0.125686317962891,0.09633164120534271
sweep,20,0.99,95,-0.14810562684047127,0.07765428537870903
sweep,20,0.99,96,-0.17191972452225118,0.05431598066274913
sweep,20,0.99,97,-0.19543874418449034,0.02979245992462088
sweep,20,0.99,98,-0.20939182076491267,0.010254982243637188
sweep,20,0.99,99,-0.22015380150649888,-0.013992069135585105
sweep,20,0.99,100,-0.21423383800236967,-0.04492389330795857
sweep,21,0.999,0,3.99020921077028,-2.6577150153741078e-05
sweep,21,0.999,1,1.2269117328817647,0.15207931008482667
sweep,21,0.999,2,0.4075667042438479,0.10518724665207572
sweep,21,0.999,3,0.16458944363009803,0.06702370400834906
sweep,21,0.999,4,0.09066767626902461,0.05343051799384739
sweep,21,0.999,5,0.06262173635956661,0.057002045558027695
sweep,21,0.999,6,0.05186702158280475,0.05879409288835008
sweep,21,0.999,7,0.03788256644836155,0.06476888667991343
sweep,21,0.999,8,0.024399524741522204,0.0660034321700039
sweep,21,0.999,9,0.011956436578112165,0.06939756152065822
sweep,21,0.999,10,0.0033596572417559523,0.06854686157328721
sweep,21,0.999,11,-0.006808858678579002,0.06953060746762585
sweep,21,0.999,12,-0.017862417515444602,0.07081660515273863
sweep,21,0.999,13,-0.03012270295456451,0.06576972214375551
sweep,21,0.999,14,-0.03626062398237602,0.06285147617786217
sweep,21,0.999,15,-0.046374988829533115,0.056379362446624906
sweep,21,0.999,16,-0.04987344411431245,0.044331691914562446
sweep,21,0.999,17,-0.05116997368020562,0.03322347717495505
sweep,21,0.999,18,-0.059752220625228086,0.02768511829379669
sweep,21,0.999,19,-0.0643925226440988,0.01679492324463571
sweep,21,0.999,20,-0.06487323211478892,0.004411607490521788
sweep,21,0.999,21,-0.0627082718172847,-0.004895390714332074
sweep,21,0.999,22,-0.060542793237414655,-0.012714213998650418
sweep,21,0.999,23,-0.05716148864112359,-0.024693220137308586
sweep,21,0.999,24,-0.05178101721593533,-0.03126062456199914
sweep,21,0.999,25,-0.04623433881141559,-0.03542172483424679
sweep,21,0.999,26,-0.0399496600009673,-0.04323270294536313
sweep,21,0.999,27,-0.029546916816951978,-0.04986006089590209
sweep,21,0.999,28,-0.018845159623047808,-0.05576868998399452
sweep,21,0.999,29,-0.011173834208852868,-0.05954857482626523
sweep,21,0.999,30,-0.0026757746207183657,-0.05656517720981753
sweep,21,0.999,31,0.002607243659098017,-0.04908532655113994
sweep,21,0.999,32,0.011945454188931063,-0.046070049012546785
sweep,21,0.999,33,0.020587611574489652,-0.04409272823967379
sweep,21,0.999,34,0.031992190302359516,-0.04298702200519285
sweep,21,0.999,35,0.038421010045270376,-0.034971192169537486
sweep,21,0.999,36,0.04503219961320616,-0.02597309534197577
sweep,21,0.999,37,0.048239287929272984,-0.01599501326134234
sweep,21,0.999,38,0.05072922005433428,-0.006780974280764534
sweep,21,0.999,39,0.04893332429047288,-0.0047832910487511995
sweep,21,0.999,40,0.04816781167822484,-0.001301596029080618
sweep,21,0.999,41,0.050419934269324125,0.005879930077870184
sweep,21,0.999,42,0.05335580611810835,0.01044009576183224
sweep,21,0.999,43,0.05057576436563976,0.021129254256825016
sweep,21,0.999,44,0.04167681015237964,0.028402884288983014
sweep,21,0.999,45,0.029977975468978964,0.03442231474073787
sweep,21,0.999,46,0.025694974457529152,0.03740044900081983
sweep,21,0.999,47,0.021783288876044336,0.04217790760245647
sweep,21,0.999,48,0.01874298129904485,0.047236526752996735
sweep,21,0.999,49,0.008960385802942648,0.046998645110824376
sweep,21,0.999,50,-0.001610940050905633,0.04694094886106254
sweep,21,0.999,51,-0.01164193957107418,0.042204484186411095
sweep,21,0.999,52,-0.018254213024606288,0.0451414554267905
sweep,21,0.999,53,-0.019641125359997694,0.036953946034657986
sweep,21,0.999,54,-0.02458451179879499,0.033003808122017156
sweep,21,0.999,55,-0.027488843722847312,0.03130268206834438
sweep,21,0.999,56,-0.03648972172412848,0.029701735703026956
sweep,21,0.999,57,-0.039156754375368946,0.019130083558249564
sweep,21,0.999,58,-0.038636586394000305,0.014797199995103828
sweep,21,0.999,59,-0.042775996322923386,0.003020203311594911
sweep,21,0.999,60,-0.042105342195272476,-0.0035376265085806575
sweep,21,0.999,61,-0.040177830911290166,-0.009081806019180676
sweep,21,0.999,62,-0.03300138244112219,-0.017541298632502512
sweep,21,0.999,63,-0.036374633259821945,-0.017380633194084637
sweep,21,0.999,64,-0.023857872705276447,-0.02520374610370038
sweep,21,0.999,65,-0.020453924581140773,-0.0332345847706734
sweep,21,0.999,66,-0.01476338006204567,-0.03177971923274396
sweep,21,0.999,67,-0.0084575233126221,-0.0352906234402464
sweep,21,0.999,68,-0.002444029548911055,-0.031722895730005266
sweep,21,0.999,69,-0.00219480469173792,-0.030594922393561014
sweep,21,0.999,70,0.0035392051257357297,-0.03222270765276275
sweep,21,0.999,71,0.010179566541320493,-0.02922925734229912
sweep,21,0.999,72,0.013277804884706724,-0.026939917566578195
sweep,21,0.999,73,0.020617724419726948,-0.025049968695292336
sweep,21,0.999,74,0.025130854040205347,-0.019307812895236344
sweep,21,0.999,75,0.030057718810759377,-0.017992923664463856
sweep,21,0.999,76,0.027257640217490272,-0.009225324019390288
sweep,21,0.999,77,0.0297400340382357,-0.009342950286263748
sweep,21,0.999,78,0.03300879417865123,-0.0056658679661366835
sweep,21,0.999,79,0.03275735900875114,0.0003715445104099279
sweep,21,0.999,80,0.029889018487054872,0.0043589017173310905
sweep,21,0.999,81,0.028752583746078073,0.012443042735413697
sweep,21,0.999,82,0.023402884201719973,0.01770819863369631
sweep,21,0.999,83,0.017576118191544404,0.01808825245369198
sweep,21,0.999,84,0.01259505000104608,0.01689681379731448
sweep,21,0.999,85,0.011306319403433195,0.023717699096505333
sweep,21,0.999,86,0.008780403773572374,0.02331642210980366
sweep,21,0.999,87,0.006398222690116576,0.022118484060068985
sweep,21,0.999,88,0.0017997315736324316,0.026384069062225242
sweep,21,0.999,89,-0.0024630290303392197,0.02516581343721382
sweep,21,0.999,90,-0.00810763519830253,0.025835741213768006
sweep,21,0.999,91,-0.011646072833290284,0.023266138806626396
sweep,21,0.999,92,-0.01203395341334816,0.017706674670869154
sweep,21,0.999,93,-0.011967901583286124,0.012126512392862693
sweep,21,0.999,94,-0.01018064296538328,0.00865473521661991
sweep,21,0.999,95,-0.015028695094112452,0.007857989514670751
sweep,21,0.999,96,-0.019345121798804835,0.0045529170562082
sweep,21,0.999,97,-0.02435919271187135,0.0011246228761216458
sweep,21,0.999,98,-0.025901155892704666,0.0011749524086135125
sweep,21,0.999,99,-0.02899202417560607,-0.0002617911700855201
sweep,21,0.999,100,-0.026539468156504924,-0.004016478180211632
sweep,22,0.9999,0,3.9987791424178467,-2.428560828864166e-07
sweep,22,0.9999,1,0.5251671504161565,0.023560553842231602
sweep,22,0.9999,2,0.07467033928915173,0.008011070288655307
sweep,22,0.9999,3,0.015796045731476867,0.004126971865319569
sweep,22,0.9999,4,0.007687475259876104,0.004018893206941865
sweep,22,0.9999,5,0.0056542863101211776,0.00547849103907765
sweep,22,0.9999,6,0.005287971412569524,0.0057236326988112035
sweep,22,0.9999,7,0.003825791111504018,0.006599567127882165
sweep,22,0.9999,8,0.0024249660964627997,0.0065729706065332455
sweep,22,0.9999,9,0.0010878985455191345,0.00711038084102536
sweep,22,0.9999,10,0.00037948131407884847,0.00687056920411531
sweep,22,0.9999,11,-0.0006723160814643578,0.0070121520947676935
sweep,22,0.9999,12,-0.0017916273161762606,0.007324904854280224
sweep,22,0.9999,13,-0.0032254923774864357,0.006606835114583489
sweep,22,0.9999,14,-0.0035789947620042156,0.006483292008581018
sweep,22,0.9999,15,-0.004853582533345325,0.00589673409522318
sweep,22,0.9999,16,-0.005048633917259003,0.004484554431890959
sweep,22,0.9999,17,-0.004932249488939201,0.003188741450063769
sweep,22,0.9999,18,-0.006140921207655578,0.0029232813056121014
sweep,22,0.9999,19,-0.006627398354295239,0.0017457818237569824
sweep,22,0.9999,20,-0.006629097920355708,0.00036408510986114643
sweep,22,0.9999,21,-0.006341368376771128,-0.0005213462480437204
sweep,22,0.9999,22,-0.006141274458193519,-0.0011623080941047456
sweep,22,0.9999,23,-0.005826507013227397,-0.0026478712534721495
sweep,22,0.9999,24,-0.005259933681870355,-0.0032237875116767995
sweep,22,0.9999,25,-0.004711593738663287,-0.0034544913328105552
sweep,22,0.9999,26,-0.004149659081654394,-0.004359744888549353
sweep,22,0.9999,27,-0.0029685686978825968,-0.00502714983406641
sweep,22,0.9999,28,-0.0017836805149608512,-0.005710292913255839
sweep,22,0.9999,29,-0.0011483471614968242,-0.006256907816895827
sweep,22,0.9999,30,-0.00024827008384837993,-0.005873398791735273
sweep,22,0.9999,31,8.473482802159718e-05,-0.004814118730286981
sweep,22,0.9999,32,0.0011878543693984885,-0.004563720605422162
sweep,22,0.9999,33,0.0020172987971840556,-0.004394100166265553
sweep,22,0.9999,34,0.0033760060777939397,-0.004525484398210824
sweep,22,0.9999,35,0.0038670365201358727,-0.0035677173241283134
sweep,22,0.9999,36,0.004620687708064406,-0.0026359694175198014
sweep,22,0.9999,37,0.004890501428813791,-0.00155636537850301
sweep,22,0.9999,38,0.005274085560388221,-0.0004585909404019587
sweep,22,0.9999,39,0.004953325178051091,-0.000533874010244314
sweep,22,0.9999,40,0.004780314262318562,-0.00023974752415763378
sweep,22,0.9999,41,0.005092294284472122,0.0006760252609938596
sweep,22,0.9999,42,0.005590771590036326,0.0008897057094727265
sweep,22,0.9999,43,0.005314759907430349,0.0021895469609588946
sweep,22,0.9999,44,0.004281848566652372,0.0028570832279590816
sweep,22,0.9999,45,0.002786974337269693,0.0035316205454306157
sweep,22,0.9999,46,0.002543547069292597,0.003737016718121244
sweep,22,0.9999,47,0.002173401207371986,0.004286422342050426
sweep,22,0.9999,48,0.002113635842047866,0.004938364878335944
sweep,22,0.9999,49,0.0009707905219189599,0.004731521765904184
sweep,22,0.9999,50,-0.0001674485858077275,0.004818235304230504
sweep,22,0.9999,51,-0.0013117021497658832,0.004041370741271348
sweep,22,0.9999,52,-0.0020091044709786353,0.00489363354878269
sweep,22,0.9999,53,-0.0018614549830911719,0.0036456164192998253
sweep,22,0.9999,54,-0.002516961286914026,0.0032541219239635545
sweep,22,0.9999,55,-0.0026268175580394983,0.003161675584239164
sweep,22,0.9999,56,-0.003866104978889908,0.0032512207642321727
sweep,22,0.9999,57,-0.004035702154409736,0.0018032419362825386
sweep,22,0.9999,58,-0.0037459304479336816,0.0016973504768234165
sweep,22,0.9999,59,-0.00442623862671458,0.00014731656982936564
sweep,22,0.9999,60,-0.004314855254857546,-0.00038923394615203086
sweep,22,0.9999,61,-0.004182882430156123,-0.0008248357867049687
sweep,22,0.9999,62,-0.003069236651374996,-0.00200501240411186
sweep,22,0.9999,63,-0.00412069390861228,-0.0014997120192986823
sweep,22,0.9999,64,-0.0021328171827553173,-0.0024956596009536956
sweep,22,0.9999,65,-0.0021008178631197094,-0.003634456631536746
sweep,22,0.9999,66,-0.001522567805503107,-0.0030914427313247605
sweep,22,0.9999,67,-0.00084326771976558,-0.00375351721261797
sweep,22,0.9999,68,-0.00010820455514567033,-0.0031503790366059978
sweep,22,0.9999,69,-0.00038612050875846835,-0.003019206304886796
sweep,22,0.9999,70,0.0003150880561961911,-0.0033711511292105843
sweep,22,0.9999,71,0.001107704638919435,-0.002930007962064085
sweep,22,0.9999,72,0.0012197066416460467,-0.0026973455130486364
sweep,22,0.9999,73,0.002148693701609555,-0.002607146102285367
sweep,22,0.9999,74,0.002557975718106841,-0.0018224282686869334
sweep,22,0.9999,75,0.003255259749114516,-0.0020216940382653727
sweep,22,0.9999,76,0.002603504909957472,-0.0006973583623102004
sweep,22,0.9999,77,0.002994282101544807,-0.001029112118626836
sweep,22,0.9999,78,0.0034506927494778496,-0.0006480720782921009
sweep,22,0.9999,79,0.0033921156410700545,6.172825471047753e-05
sweep,22,0.9999,80,0.00296520667060808,0.000306652025477432
sweep,22,0.9999,81,0.0030066826001767036,0.0013295066326627625
sweep,22,0.9999,82,0.0023921354094197335,0.001921455052162309
sweep,22,0.9999,83,0.001761003103417553,0.0018331606202677973
sweep,22,0.9999,84,0.0011425000822077613,0.0014690029086481683
sweep,22,0.9999,85,0.0011514984144141505,0.002612373876351927
sweep,22,0.9999,86,0.0009097573989632656,0.0023935847034870063
sweep,22,0.9999,87,0.0007119313496901887,0.00207578029638102
sweep,22,0.9999,88,0.00017086815651169034,0.0028038728801912786
sweep,22,0.9999,89,-0.00021606514853367723,0.0024949668343419726
sweep,22,0.9999,90,-0.0008926087972392,0.002710622559145242
sweep,22,0.9999,91,-0.0012583266843000551,0.0024728840134730467
sweep,22,0.9999,92,-0.0011992450263168248,0.0018199519024750855
sweep,22,0.9999,93,-0.0012032364418764698,0.0011742901668042374
sweep,22,0.9999,94,-0.0008047018616393753,0.0007812403960304477
sweep,22,0.9999,95,-0.0015031746691557568,0.0008196194523932152
sweep,22,0.9999,96,-0.0019379447450884196,0.0004068766019734059
sweep,22,0.9999,97,-0.002586359233148698,-3.451351361157474e-05
sweep,22,0.9999,98,-0.0026330692625000504,0.00013509877175477649
sweep,22,0.9999,99,-0.0031173739837671135,5.035166446548624e-05
sweep,22,0.9999,100,-0.0026624388693164283,-0.00037073608212870014
rts,-1,,0,4.089577794606744,-0.16872460596379998
rts,-1,,1,4.032527973664112,0.43904569014525435
rts,-1,,2,3.876319266782477,1.0433754411317337
rts,-1,,3,3.6273415686670556,1.6089825878080257
rts,-1,,4,3.2979637465231098,2.1275280640673873
rts,-1,,5,2.8927311824778683,2.5938630053415985
rts,-1,,6,2.433092113069508,2.9766493863538126
rts,-1,,7,1.9114545425868315,3.2842167978537704
rts,-1,,8,1.3546549383766093,3.497961064779179
rts,-1,,9,0.7828085285391546,3.6299239662397618
rts,-1,,10,0.21522375349285167,3.671111386355803
rts,-1,,11,-0.34784655133720466,3.6348096551386586
rts,-1,,12,-0.8957394121891072,3.5181137196564047
rts,-1,,13,-1.4151216234635233,3.3094635968276496
rts,-1,,14,-1.8796203210758122,3.0289674705254295
rts,-1,,15,-2.2964510153381195,2.673092908644698
rts,-1,,16,-2.63688560797278,2.2488642415752396
rts,-1,,17,-2.905071152444509,1.7843826111903278
rts,-1,,18,-3.1173569892343806,1.299591999833305
rts,-1,,19,-3.247023186119968,0.7829553823892468
rts,-1,,20,-3.2866130347073765,0.25453281266511163
rts,-1,,21,-3.2395103465117208,-0.26144181128953603
rts,-1,,22,-3.115304177133048,-0.7556656743843596
rts,-1,,23,-2.916341664329006,-1.2273679220166394
rts,-1,,24,-2.647252372424083,-1.6476481634151516
rts,-1,,25,-2.319538918765679,-2.014011544549237
rts,-1,,26,-1.939076634385004,-2.3319408812825304
rts,-1,,27,-1.5083554955093605,-2.5841249535687543
rts,-1,,28,-1.0479009453782608,-2.7616762119449567
rts,-1,,29,-0.5790197022043329,-2.8554729818231555
rts,-1,,30,-0.10894798199556702,-2.8559721798056303
rts,-1,,31,0.3441450922124194,-2.7746259939637543
rts,-1,,32,0.7863808339366487,-2.637918506664679
rts,-1,,33,1.2026270636290857,-2.44531458131646
rts,-1,,34,1.5883964918717766,-2.197346565113682
rts,-1,,35,1.9168587775365022,-1.8837442245886877
rts,-1,,36,2.1863472526767334,-1.526077247885219
rts,-1,,37,2.3849084270244267,-1.1400660316612032
rts,-1,,38,2.5163801498152454,-0.7449832837243122
rts,-1,,39,2.5791748203218154,-0.36326296404221126
rts,-1,,40,2.5893019752192847,0.01835005232725548
rts,-1,,41,2.551789391154734,0.4039829804118911
rts,-1,,42,2.457620285008883,0.7787701939798928
rts,-1,,43,2.289197718918256,1.1488033360307734
rts,-1,,44,2.0477844892747408,1.4821599794458655
rts,-1,,45,1.7530371555038393,1.7694043484634612
rts,-1,,46,1.4386426630667295,2.0021553070492355
rts,-1,,47,1.1000617475964258,2.1874209644261287
rts,-1,,48,0.7403838433764467,2.317982442441195
rts,-1,,49,0.3518465241985935,2.3776303841687763
rts,-1,,50,-0.04226215692845593,2.37342871711154
rts,-1,,51,-0.4233760876909677,2.3003499940775365
rts,-1,,52,-0.7736405644527805,2.185613587259599
rts,-1,,53,-1.0828210248609873,2.0017847320268287
rts,-1,,54,-1.364284299990341,1.7842269628609089
rts,-1,,55,-1.6077307529778768,1.535148550491598
rts,-1,,56,-1.8222648602073381,1.250209394108255
rts,-1,,57,-1.9751905676911845,0.9168571391541864
rts,-1,,58,-2.0659403394195643,0.5729357206138039
rts,-1,,59,-2.1063420109370172,0.20582407590165172
rts,-1,,60,-2.0769853889963708,-0.14859678320132352
rts,-1,,61,-1.9857372006623044,-0.48509433720092543
rts,-1,,62,-1.832213081034611,-0.8003385243132121
rts,-1,,63,-1.6516130101803992,-1.0675862199946093
rts,-1,,64,-1.4027279992887627,-1.3114936155355732
rts,-1,,65,-1.1395977401396584,-1.5096624344441187
rts,-1,,66,-0.854497196559836,-1.6390418402404126
rts,-1,,67,-0.5599533721306321,-1.7250179116373323
rts,-1,,68,-0.2674235006204641,-1.7495472036198378
rts,-1,,69,0.007669067460761549,-1.7360657933372814
rts,-1,,70,0.28501517072592647,-1.6888920061452897
rts,-1,,71,0.5524163900771804,-1.5943589334315666
rts,-1,,72,0.795269426327501,-1.464372903685502
rts,-1,,73,1.0218158198513048,-1.3014330323744
rts,-1,,74,1.211996129903947,-1.102026864063619
rts,-1,,75,1.364487585374935,-0.8870452349464752
rts,-1,,76,1.4621256432958762,-0.6436792918178381
rts,-1,,77,1.5302913272930778,-0.40814194287425354
rts,-1,,78,1.5610234153727796,-0.16018267099159184
rts,-1,,79,1.5420135453161714,0.09354494576745008
rts,-1,,80,1.4744800104089948,0.3367253322278495
rts,-1,,81,1.3689680861450049,0.5710558803792543
rts,-1,,82,1.2201285582944912,0.7735192991730271
rts,-1,,83,1.0449198811694007,0.9333347139084913
rts,-1,,84,0.8572071760880637,1.0582640426986516
rts,-1,,85,0.6677201687377793,1.1682751829784053
rts,-1,,86,0.4698213508768527,1.2349297293871575
rts,-1,,87,0.2681857963373168,1.2698631593987757
rts,-1,,88,0.06053241409963221,1.2846254434768762
rts,-1,,89,-0.1439477732191284,1.2571338798186737
rts,-1,,90,-0.3408765668304974,1.1993211632451355
rts,-1,,91,-0.5162606205668374,1.1039950694352585
rts,-1,,92,-0.6629569457813907,0.9778361137795539
rts,-1,,93,-0.7863405335362949,0.835842474671883
rts,-1,,94,-0.889706117276156,0.6897677391762438
rts,-1,,95,-0.9926494575846752,0.542049395054545
rts,-1,,96,-1.080305890798098,0.38147119781582717
rts,-1,,97,-1.1479295802716762,0.21305786814775005
rts,-1,,98,-1.1823927039447317,0.045511056643258246
rts,-1,,99,-1.18770006316281,-0.12903832812132315
rts,-1,,100,-1.1472918048654273,-0.30884796322417735
init,-1,,0,4.0,0.0
init,-1,,1,0.4,0.0
init,-1,,2,0.04000000000000001,0.0
init,-1,,3,0.004000000000000001,0.0
init,-1,,4,0.00040000000000000013,0.0
init,-1,,5,4.000000000000002e-05,0.0
init,-1,,6,4.0000000000000015e-06,0.0
init,-1,,7,4.000000000000002e-07,0.0
init,-1,,8,4.000000000000002e-08,0.0
init,-1,,9,4.000000000000002e-09,0.0
init,-1,,10,4.000000000000002e-10,0.0
init,-1,,11,4.0000000000000023e-11,0.0
init,-1,,12,4.000000000000002e-12,0.0
init,-1,,13,4.0000000000000026e-13,0.0
init,-1,,14,4.000000000000003e-14,0.0
init,-1,,15,4.0000000000000035e-15,0.0
init,-1,,16,4.000000000000004e-16,0.0
init,-1,,17,4.000000000000004e-17,0.0
init,-1,,18,4.000000000000004e-18,0.0
init,-1,,19,4.000000000000004e-19,0.0
init,-1,,20,4.0000000000000046e-20,0.0
init,-1,,21,4.000000000000005e-21,0.0
init,-1,,22,4.000000000000005e-22,0.0
init,-1,,23,4.000000000000005e-23,0.0
init,-1,,24,4.0000000000000056e-24,0.0
init,-1,,25,4.0000000000000057e-25,0.0
init,-1,,26,4.000000000000006e-26,0.0
init,-1,,27,4.000000000000006e-27,0.0
init,-1,,28,4.000000000000006e-28,0.0
init,-1,,29,4.0000000000000065e-29,0.0
init,-1,,30,4.0000000000000066e-30,0.0
init,-1,,31,4.0000000000000065e-31,0.0
init,-1,,32,4.000000000000007e-32,0.0
init,-1,,33,4.000000000000007e-33,0.0
init,-1,,34,4.000000000000007e-34,0.0
init,-1,,35,4.0000000000000075e-35,0.0
init,-1,,36,4.000000000000008e-36,0.0
init,-1,,37,4.000000000000008e-37,0.0
init,-1,,38,4.000000000000008e-38,0.0
init,-1,,39,4.000000000000008e-39,0.0
init,-1,,40,4.000000000000009e-40,0.0
init,-1,,41,4.0000000000000087e-41,0.0
init,-1,,42,4.000000000000009e-42,0.0
init,-1,,43,4.000000000000009e-43,0.0
init,-1,,44,4.0000000000000093e-44,0.0
init,-1,,45,4.000000000000009e-45,0.0
init,-1,,46,4.0000000000000094e-46,0.0
init,-1,,47,4.0000000000000096e-47,0.0
init,-1,,48,4.0000000000000096e-48,0.0
init,-1,,49,4.00000000000001e-49,0.0
init,-1,,50,4.00000000000001e-50,0.0
init,-1,,51,4.00000000000001e-51,0.0
init,-1,,52,4.0000000000000104e-52,0.0
init,-1,,53,4.000000000000011e-53,0.0
init,-1,,54,4.000000000000011e-54,0.0
init,-1,,55,4.0000000000000116e-55,0.0
init,-1,,56,4.000000000000012e-56,0.0
init,-1,,57,4.000000000000012e-57,0.0
init,-1,,58,4.000000000000013e-58,0.0
init,-1,,59,4.000000000000013e-59,0.0
init,-1,,60,4.0000000000000137e-60,0.0
init,-1,,61,4.000000000000014e-61,0.0
init,-1,,62,4.000000000000014e-62,0.0
init,-1,,63,4.0000000000000143e-63,0.0
init,-1,,64,4.000000000000015e-64,0.0
init,-1,,65,4.000000000000015e-65,0.0
init,-1,,66,4.000000000000015e-66,0.0
init,-1,,67,4.0000000000000156e-67,0.0
init,-1,,68,4.000000000000016e-68,0.0
init,-1,,69,4.0000000000000163e-69,0.0
init,-1,,70,4.000000000000017e-70,0.0
init,-1,,71,4.0000000000000166e-71,0.0
init,-1,,72,4.000000000000017e-72,0.0
init,-1,,73,4.000000000000017e-73,0.0
init,-1,,74,4.000000000000017e-74,0.0
init,-1,,75,4.0000000000000175e-75,0.0
init,-1,,76,4.0000000000000175e-76,0.0
init,-1,,77,4.000000000000017e-77,0.0
init,-1,,78,4.0000000000000177e-78,0.0
init,-1,,79,4.000000000000018e-79,0.0
init,-1,,80,4.000000000000018e-80,0.0
init,-1,,81,4.000000000000018e-81,0.0
init,-1,,82,4.0000000000000186e-82,0.0
init,-1,,83,4.000000000000019e-83,0.0
init,-1,,84,4.0000000000000193e-84,0.0
init,-1,,85,4.0000000000000193e-85,0.0
init,-1,,86,4.0000000000000196e-86,0.0
init,-1,,87,4.0000000000000197e-87,0.0
init,-1,,88,4.00000000000002e-88,0.0
init,-1,,89,4.0000000000000204e-89,0.0
init,-1,,90,4.000000000000021e-90,0.0
init,-1,,91,4.0000000000000213e-91,0.0
init,-1,,92,4.000000000000022e-92,0.0
init,-1,,93,4.000000000000022e-93,0.0
init,-1,,94,4.000000000000022e-94,0.0
init,-1,,95,4.0000000000000226e-95,0.0
init,-1,,96,4.000000000000023e-96,0.0
init,-1,,97,4.000000000000023e-97,0.0
init,-1,,98,4.000000000000023e-98,0.0
init,-1,,99,4.000000000000024e-99,0.0
init,-1,,100,4.000000000000024e-100,0.0


==> figures/results_lg_proximal.csv <==
direction,iter,eps,damping,kl_rts,rmse_rts,realized_kl
forward,0,5.0,0.9995044388784174,526.0296317630034,2.26532435035835,5.1026221832600545
forward,1,5.0,0.9992232387967575,483.1990933551979,2.2201807021534363,5.417978257352392
forward,2,5.0,0.998887265696932,443.4603366879907,2.1617715466978993,5.080927025214873
forward,3,5.0,0.9984062056909991,403.03043242835776,2.086061285380003,5.022799514458622
forward,4,5.0,0.9977176478472998,359.76864229043935,1.9888980903074838,5.153932026335044
forward,5,5.0,0.9967325898150441,312.7516512455494,1.866649722039875,5.449332840504181
forward,6,5.0,0.9957248452106543,266.13410514086576,1.729127647125272,5.09218840644507
forward,7,5.0,0.9944080326911652,220.56942691313347,1.5778975077839663,5.004313076222953
forward,8,5.0,0.9926886001658136,177.3481290835825,1.4160986843103667,5.06070088319297
forward,9,5.0,0.9904455518947537,137.94324708089243,1.2482680841483769,5.175891113484876
forward,10,5.0,0.9885840099495816,106.01835306826177,1.092515269488635,4.5356017701923514
forward,11,5.0,0.9851006235254931,78.60844574902966,0.9380458304752832,4.7361377515985374
forward,12,5.0,0.9805752285414232,56.22812275370356,0.7900505002494979,4.828637953604696
forward,13,5.0,0.974710619106167,38.832343218995995,0.6529263612753516,4.79699746972746
forward,14,5.0,0.9671347464925912,25.92729566994174,0.5297982847272905,4.642577778405329
forward,15,5.0,0.953564505277882,16.16028541963419,0.4144493005591946,5.061207159354466
forward,16,5.0,0.9347689627981702,9.408615065895885,0.3126314076385349,5.137127860780255
forward,17,5.0,0.9090909090909091,5.116055638889571,0.22742960291876357,4.877558752197723
forward,18,5.0,0.8644627191385527,2.455081996878627,0.15500396216717544,4.936470093455766
forward,19,5.0,0.7726346900351523,0.898356081825115,0.09188620837454592,5.4917706560703605
forward,20,5.0,0.623326217078607,0.21767071156633727,0.04426423133399996,4.797184541179009
forward,21,5.0,0.11766170295305857,0.0018020801048691032,0.003926045630910021,5.351684296927926
forward,22,5.0,0.0,9.67323031356572e-17,2.2498978587817784e-15,0.07307744665928606
forward,0,10.0,0.9992232387967575,507.9672369989071,2.2484018266136823,9.807728041185355
forward,1,10.0,0.9986682544790311,452.03413375445484,2.1757577622068154,9.41781518524134
forward,2,10.0,0.9977176478472998,394.24408455703866,2.067603250479391,9.768063667940037
forward,3,10.0,0.9960911493133475,328.90010236287424,1.9105018663036366,10.662854785735478
forward,4,10.0,0.9944080326911652,265.2313264822462,1.72629977102002,9.244978951305706
forward,5,10.0,0.9912602264358341,199.50379516858405,1.5015425902008077,10.280401342880591
forward,6,10.0,0.9875230129283462,141.80293563902822,1.265756593845007,10.0007719906302
forward,7,10.0,0.982216400005339,94.82073800922039,1.0322140592809284,9.913787446512593
forward,8,10.0,0.974710619106167,59.62767617585648,0.8142296085720251,9.689428674503551
forward,9,10.0,0.9609106882275666,33.88650326860966,0.6085557725746611,10.529367809645597
forward,10,10.0,0.9449168709095224,18.34321558510076,0.4426822134499913,9.149163297685316
forward,11,10.0,0.9090909090909091,8.514936180902923,0.2967622841537413,10.031628610398421
forward,12,10.0,0.8535745815460833,3.3924314916749077,0.1835035061926122,9.38326991815935
forward,13,10.0,0.7394975822300806,0.9788497816974752,0.096066684113579,9.254284656568117
forward,14,10.0,0.44624175535537913,0.09864672979984901,0.029551083348563854,9.491548548515183
forward,15,10.0,0.0,7.03507659168416e-17,2.424986924612333e-15,3.2782594298870036
forward,0,20.0,0.9986682544790311,480.61564317335166,2.216881665768831,19.603014479182164
forward,1,20.0,0.9970128073146758,395.7026392706607,2.070714162582912,19.919998162541475
forward,2,20.0,0.9944080326911652,307.8895453327913,1.8530684499125185,18.024804417648767
forward,3,20.0,0.9885840099495816,207.38805294733712,1.5306441074675323,21.95247352152863
forward,4,20.0,0.9805752285414232,123.4390921824457,1.1801317484725664,20.99987250166471
forward,5,20.0,0.9671347464925912,64.0823931452372,0.844890250459318,20.64949570409521
forward,6,20.0,0.9449168709095224,29.175911934041327,0.5632099339832751,19.171413960344708
forward,7,20.0,0.8930895829373967,10.299397389011128,0.3277411972645126,20.609097745825935
forward,8,20.0,0.7726346900351523,2.4044854827781457,0.15332946611900716,21.07138066409382
forward,9,20.0,0.44624175535537913,0.1757383020590141,0.03967352801004529,20.008129068755917
forward,10,20.0,0.0,2.63815372188156e-17,2.5467668700874085e-15,5.441005209860758
forward,0,40.0,0.9972690588286592,433.4719657575767,2.1445387805028067,42.233366369637196
forward,1,40.0,0.9920059971696827,298.07340651123786,1.8251148144151705,39.976924600220684
forward,2,40.0,0.9805752285414232,160.73425317291705,1.3480748068810837,41.002296014181255
forward,3,40.0,0.9609106882275666,68.84657977173134,0.8765177985548847,37.183332198675714
forward,4,40.0,0.9090909090909091,20.166909503396603,0.46503393822425526,40.05845876607767
forward,5,40.0,0.7726346900351523,3.48633387723199,0.18613865789137643,37.81257485844165
forward,6,40.0,0.21497326300182792,0.036466557132878843,0.017834917537344782,40.09128206097268
forward,7,40.0,0.0,8.793845739605201e-17,2.6319367281236385e-15,1.3222482571899414
forward,0,80.0,0.9944080326911652,371.064922896964,2.01575210166946,77.9918984895792
forward,1,80.0,0.9768355779567848,166.57983745758492,1.3724277323416147,78.93419588401112
forward,2,80.0,0.9229040520483216,38.23027702098246,0.6476808635866517,83.82809565319036
forward,3,80.0,0.7033850034718286,2.902733908278185,0.1691601814264013,81.80731575380601
forward,4,80.0,0.0,8.793845739605201e-17,2.96335282321277e-15,45.94469682971502
forward,0,160.0,0.9837212131490412,243.36080338368143,1.655769348944928,160.5849792141992
forward,1,160.0,0.9090909090909091,37.02518824441846,0.6370571854062128,145.25352835291363
forward,2,160.0,0.11766170295305857,0.019060323476970783,0.012850616875672004,172.03385015254082
forward,3,160.0,0.0,2.63815372188156e-17,2.5956342828429355e-15,0.7185778548274486
forward,0,320.0,0.9347689627981702,72.31603094315457,0.8988615526012323,336.3597378162245
forward,1,320.0,0.0,8.793845739605201e-17,2.507238709296762e-15,250.38450672454564

==> figures/results_sv_sweep_summary.csv <==
sigma,gslr_rmse,gslr_rmse_std,fh_rmse,fh_rmse_std,gslr_nll,gslr_nll_std,fh_nll,fh_nll_std
0.1,0.5297714594697093,0.08424624081566531,0.2655796264310032,0.02368347983451243,0.7991665817646151,0.18172122292870885,0.09325383944763158,0.09118462134411613
0.15,0.7946571892045624,0.12636936122349735,0.3289873197524255,0.023759892052438204,1.204631689872778,0.18172122292871346,0.30635161301012087,0.07415859894536458
0.2,1.0595429189394192,0.16849248163132946,0.38190166313621915,0.022805082429827275,1.4923137623245624,0.18172122292871346,0.45537395723534335,0.061720932315165976
0.25,1.3244286486742767,0.2106156020391478,0.4288708771349373,0.0222374426694397,1.7154573136387619,0.18172122292866794,0.5702844535814254,0.05264990964484686
0.3,1.5893143784091222,0.2527387224469943,0.4712415862615112,0.022466500583169284,1.8977788704327228,0.18172122292871193,0.663386137244772,0.04689709649463359


==> figures/results_sv_trajectory.csv <==
k,x_true,gslr_mean,gslr_std,fh_mean,fh_std
0,0.8060228124180266,-0.5000000000000078,0.8040302522073727,-0.2725757178355536,0.41566548803845255
1,0.682021329985654,-0.5000000000000078,0.8040302522073729,-0.2679344059546465,0.39146692522701587
2,0.48670592384095385,-0.5000000000000079,0.8040302522073729,-0.2603244421357085,0.3685789286113349
3,0.0987256138632896,-0.500000000000008,0.8040302522073731,-0.261700242658853,0.3506311315257212
4,-0.035042002557192614,-0.5000000000000082,0.8040302522073735,-0.3107004375580699,0.3503270298247004
5,-0.08424042258243436,-0.5000000000000084,0.8040302522073739,-0.34842900346153505,0.34684673204296024
6,-0.4221781276504103,-0.5000000000000085,0.804030252207374,-0.41175373975131163,0.3529497272221699
7,-0.48518326184434857,-0.5000000000000087,0.8040302522073742,-0.46341483681687146,0.3558164774081336
8,-0.6614621993777066,-0.5000000000000089,0.8040302522073747,-0.5195453678418754,0.36132760932382635
9,-0.798690302257572,-0.5000000000000091,0.8040302522073749,-0.5629832214162288,0.363492557978184
10,-0.6994660620178889,-0.5000000000000093,0.8040302522073751,-0.5934052511740288,0.3622530282318088
11,-0.5123209472031929,-0.5000000000000094,0.8040302522073753,-0.626040439184692,0.3631341175152405
12,-0.4316754340348301,-0.5000000000000095,0.8040302522073755,-0.6584082927924528,0.3652631813535448
13,-0.5424383828220268,-0.5000000000000095,0.8040302522073756,-0.6920347857152651,0.369288939288985
14,-0.6913127246470374,-0.5000000000000095,0.8040302522073756,-0.7129243604658116,0.37016242955916834
15,-0.6026295954759869,-0.5000000000000095,0.8040302522073756,-0.7218682241226507,0.368200934695071
16,-0.6640575678634235,-0.5000000000000094,0.8040302522073755,-0.7253971881708688,0.3657743572589869
17,-0.7960093191459502,-0.5000000000000093,0.8040302522073753,-0.7229901373395071,0.36260194099922316
18,-0.7921154685900554,-0.5000000000000092,0.8040302522073753,-0.7134742158883381,0.3581382061549856
19,-0.7487666475675196,-0.5000000000000091,0.8040302522073751,-0.7071099629715959,0.3559349330028889
20,-0.6250642489237955,-0.500000000000009,0.8040302522073749,-0.7246694484649235,0.3633604713029686
21,-0.7645835981988934,-0.5000000000000089,0.8040302522073748,-0.7298284092898493,0.3675783327306982
22,-0.48849919007047615,-0.5000000000000088,0.8040302522073747,-0.729575591305852,0.3713083136224229
23,-0.5906485097201631,-0.5000000000000085,0.8040302522073745,-0.7164013384948724,0.37186773463346884
24,-0.2527947176891451,-0.5000000000000084,0.8040302522073741,-0.6908340310565964,0.36947235562369457
25,-0.15898632578217511,-0.5000000000000081,0.8040302522073736,-0.6525969690449872,0.36395485440963143
26,-0.22216657470549456,-0.5000000000000077,0.8040302522073732,-0.6034255963215425,0.35579655840596547
27,-0.28361807879744505,-0.5000000000000074,0.8040302522073729,-0.5678924937814982,0.3535595636337751
28,-0.19408600663234452,-0.5000000000000072,0.8040302522073726,-0.520133849615893,0.34788497998457607
29,-0.05122795349112852,-0.5000000000000072,0.8040302522073726,-0.47288335853767866,0.34305012505446725
30,0.08141919186201055,-0.5000000000000072,0.8040302522073728,-0.4142864397665713,0.33471341756852624
31,0.2702497128620964,-0.5000000000000074,0.8040302522073731,-0.3555248837644536,0.32631638689878667
32,0.20714986498841997,-0.5000000000000077,0.8040302522073732,-0.2904325252500991,0.31535858930909527
33,0.1809153936052827,-0.5000000000000078,0.8040302522073735,-0.21759207153476395,0.3007794326933338
34,0.41046777636072884,-0.500000000000008,0.8040302522073737,-0.15769693098580856,0.28796157819356166
35,0.16881900715541223,-0.5000000000000081,0.804030252207374,-0.1996310377381269,0.30163879726010606
36,0.07472808894087174,-0.5000000000000082,0.8040302522073742,-0.269666661689115,0.3217700905264518
37,0.2034205545406502,-0.5000000000000083,0.8040302522073746,-0.32704495891856084,0.3370385705832345
38,-0.13420005108200328,-0.5000000000000085,0.8040302522073749,-0.37363536809840103,0.34876385740742616
39,-0.009040107243203838,-0.5000000000000088,0.8040302522073752,-0.4087681520161075,0.3571771745262471
40,0.10306248375158425,-0.500000000000009,0.8040302522073753,-0.4319026530263969,0.3623774158655306
41,0.05887994304775288,-0.500000000000009,0.8040302522073753,-0.44312612164396664,0.36456146361462305
42,0.11331060774011888,-0.5000000000000091,0.8040302522073755,-0.4420683367469579,0.36366005888277825
43,0.12008577891450994,-0.500000000000009,0.8040302522073755,-0.4288826085900986,0.3597017914062613
44,0.16809426914756692,-0.5000000000000089,0.8040302522073752,-0.41346831115582233,0.3561455912080066
45,0.3354498090305227,-0.5000000000000089,0.8040302522073753,-0.3853272789388035,0.34908066020549133
46,0.3483658396473432,-0.500000000000009,0.8040302522073757,-0.38515220855150506,0.3525646643776474
47,0.22920165766172085,-0.5000000000000092,0.804030252207376,-0.3759493800662908,0.35373690258111906
48,0.22699203544425595,-0.5000000000000095,0.8040302522073766,-0.35820606051616155,0.35281603601209177
49,0.2194276918288503,-0.5000000000000099,0.804030252207377,-0.33029660171720227,0.34919246405615256
50,0.31672426344382826,-0.5000000000000101,0.8040302522073776,-0.298510687320684,0.3449437000285422
51,0.49631101094383157,-0.5000000000000104,0.804030252207378,-0.2587124858089083,0.338446983282101
52,0.5713573544428856,-0.5000000000000107,0.8040302522073782,-0.21054950855446894,0.3293051214480662
53,0.5770313966434149,-0.500000000000011,0.8040302522073787,-0.18536988901131338,0.32749182076960603
54,0.4028986724212771,-0.5000000000000112,0.8040302522073791,-0.16321344631629034,0.3262839538090122
55,0.3900590264437889,-0.5000000000000112,0.8040302522073791,-0.1295792601933611,0.3208454156469962
56,0.4226833486416798,-0.5000000000000114,0.8040302522073796,-0.12636069513851633,0.32445061437765965
57,0.2667071311357284,-0.5000000000000115,0.8040302522073796,-0.12700777078676306,0.3287534517472336
58,0.04140764271502473,-0.5000000000000118,0.80403025220738,-0.11695410222904118,0.32920362069281356
59,-0.22794408689180296,-0.500000000000012,0.8040302522073801,-0.09370706293770754,0.32499790647026777
60,-0.16796111908407443,-0.5000000000000121,0.8040302522073802,-0.07238082214291297,0.32089157528399687
61,-0.29862775576945844,-0.5000000000000121,0.8040302522073801,-0.0378263956377282,0.3117336870132388
62,0.012081079226688274,-0.500000000000012,0.8040302522073802,-0.007171667892075611,0.3024303698382988
63,0.1996257025146058,-0.5000000000000119,0.80403025220738,-0.011405535597032043,0.3017423937819266
64,0.23971505991622977,-0.5000000000000119,0.80403025220738,-0.04713549015874675,0.3085627534698855
65,0.36305600952494865,-0.5000000000000119,0.8040302522073799,-0.09588477901677361,0.3178433963797125
66,0.24916758888752852,-0.5000000000000119,0.80403025220738,-0.13211993195346658,0.322145163635993
67,0.3222702364659724,-0.5000000000000119,0.8040302522073804,-0.18564138011824288,0.3313465335272443
68,0.20605991498788634,-0.5000000000000119,0.8040302522073806,-0.2403952447235939,0.3407826239871994
69,0.00884409434842573,-0.5000000000000118,0.8040302522073806,-0.2878475404141539,0.3480418557963788
70,0.006117980209320463,-0.5000000000000117,0.8040302522073804,-0.3341628282743699,0.35558560496370106
71,-0.02028371899952921,-0.5000000000000117,0.8040302522073806,-0.3680301459200491,0.3597130239964982
72,0.09018781775886267,-0.5000000000000114,0.8040302522073806,-0.4036843244667173,0.36569759480857494
73,0.10041625500326715,-0.5000000000000113,0.8040302522073804,-0.4326554066686987,0.37069175892443185
74,0.18734877182296572,-0.5000000000000112,0.8040302522073804,-0.4486822106956015,0.3725346823200085
75,0.28281002148482404,-0.5000000000000112,0.8040302522073806,-0.45305676630861114,0.3717581949190734
76,-0.12242022120201468,-0.5000000000000111,0.8040302522073804,-0.4471615360521295,0.3688553894416722
77,0.2199449267379069,-0.500000000000011,0.8040302522073802,-0.4490699884748004,0.3704332797413286
78,0.18952119087778874,-0.5000000000000108,0.80403025220738,-0.4432187678381307,0.37077901807765173
79,0.15668209701626334,-0.5000000000000104,0.8040302522073797,-0.42477369907769325,0.3681050477908473
80,-0.03597454152356408,-0.5000000000000102,0.8040302522073794,-0.3932442806201408,0.36215616829355374
81,-0.20477934311713483,-0.5000000000000099,0.8040302522073793,-0.353942605152225,0.3546938162025746
82,-0.2581463406341302,-0.5000000000000095,0.8040302522073791,-0.3025200686433575,0.34389747310370783
83,-0.29093591938024776,-0.5000000000000092,0.8040302522073788,-0.24151034737807686,0.3302587038651476
84,-0.26095177677897213,-0.5000000000000089,0.8040302522073786,-0.18011645906051021,0.31624287961638653
85,-0.5691504889059675,-0.5000000000000085,0.8040302522073783,-0.16637287014148383,0.31632193190842495
86,-0.4235295764640544,-0.5000000000000082,0.8040302522073781,-0.14327685313998753,0.3123434498473842
87,-0.46484054936924696,-0.500000000000008,0.8040302522073779,-0.17327743456641212,0.3237379167132566
88,-0.5017540171840389,-0.5000000000000078,0.8040302522073777,-0.19010305882062156,0.33022051133666025
89,-0.5476881949965211,-0.5000000000000073,0.8040302522073773,-0.21165596663916075,0.33803337825229135
90,-0.5979026869203781,-0.5000000000000069,0.8040302522073768,-0.2246022730829321,0.34310625366379804
91,-0.5457769979078214,-0.5000000000000066,0.8040302522073763,-0.23982367622931444,0.3494086813333323
92,-0.3379453167445031,-0.5000000000000064,0.8040302522073762,-0.24446654309090643,0.3527517292954877
93,-0.4399643406035908,-0.5000000000000062,0.804030252207376,-0.23609830475178334,0.35239690702622395
94,-0.4026471190334818,-0.5000000000000059,0.8040302522073758,-0.21815056945730893,0.3495476892551089
95,-0.4162922092523766,-0.5000000000000056,0.8040302522073757,-0.18793592977385162,0.3431546454684357
96,-0.35884753044721324,-0.5000000000000052,0.8040302522073755,-0.159376735949814,0.33778389323804053
97,-0.18390150806858827,-0.5000000000000048,0.8040302522073749,-0.15871204676649658,0.3420602104981
98,-0.4506136124058177,-0.5000000000000043,0.8040302522073745,-0.15071148195577114,0.34421620707689954
99,-0.38435618757417184,-0.5000000000000039,0.8040302522073739,-0.1332312347115246,0.34360548137953906
100,-0.219558328669527,-0.5000000000000033,0.8040302522073733,-0.10962638100975276,0.341363303871731
101,-0.09332626314407119,-0.5000000000000029,0.8040302522073729,-0.07479357767958271,0.33564188181056054
102,0.21132075412025575,-0.5000000000000026,0.8040302522073726,-0.031013476452366982,0.32697551431525146
103,-0.08461583062595468,-0.5000000000000022,0.8040302522073723,-0.005119864628820928,0.3237817705989611
104,-0.23541240747952333,-0.5000000000000019,0.804030252207372,-0.0005926172752856831,0.32695288591368005
105,0.0722684652626499,-0.5000000000000016,0.8040302522073717,0.003560292316725378,0.32984271989921926
106,-0.15400503034299276,-0.5000000000000013,0.8040302522073715,0.019405978235305925,0.3286189188549103
107,-0.2547687599475877,-0.500000000000001,0.8040302522073712,0.03413821402310549,0.327458131103145
108,-0.11953915632474801,-0.5000000000000007,0.8040302522073711,0.04636676348071696,0.32675142075307784
109,-0.19674144247108943,-0.5000000000000003,0.8040302522073709,0.06734708317847618,0.32275942931396606
110,-0.18215036086795156,-0.49999999999999994,0.8040302522073705,0.08069956574429671,0.32059727478333144
111,-0.10806881253060782,-0.4999999999999996,0.80403025220737,0.07972679816519447,0.32227765791692886
112,-0.09840300485192721,-0.4999999999999991,0.8040302522073695,0.0643645902989986,0.32794775820884836
113,0.2854640390949349,-0.49999999999999856,0.8040302522073689,0.044881208008023664,0.33463698041586293
114,0.2379407002508127,-0.4999999999999981,0.8040302522073682,0.03345208200218961,0.3386527763510897
115,0.19063877441146715,-0.4999999999999977,0.8040302522073678,0.026984315104694772,0.34122977647001324
116,0.20911882754307845,-0.4999999999999972,0.8040302522073671,0.032833542768424845,0.33996842003051053
117,0.4816817644283075,-0.4999999999999966,0.8040302522073663,0.04475589905187542,0.3369512636689826
118,0.2647488114683131,-0.49999999999999595,0.8040302522073655,0.06965156976684983,0.3297023888084185
119,0.14293311232708655,-0.49999999999999534,0.8040302522073648,0.08442893089107431,0.3255690349948123
120,0.2620792219907825,-0.49999999999999484,0.8040302522073641,0.07160852658869953,0.32999460407604664
121,0.19708004102251064,-0.49999999999999445,0.8040302522073636,0.06794416078615659,0.33116376707692513
122,-0.04032082773320872,-0.499999999999994,0.804030252207363,0.07757277729247665,0.32775505376655534
123,0.05843943293153103,-0.4999999999999936,0.8040302522073625,0.09141750415736508,0.3226093285996643
124,-0.023636864639201643,-0.4999999999999932,0.8040302522073621,0.11347475569425168,0.31414487786183076
125,-0.24208043495565565,-0.4999999999999929,0.8040302522073619,0.10964553484724214,0.3126776710004404
126,-0.2841731851582177,-0.4999999999999926,0.8040302522073616,0.11797854728843887,0.30609406560843283
127,0.02151488872351942,-0.4999999999999923,0.8040302522073611,0.0682240023682074,0.31567960578654
128,-0.15604971015619754,-0.4999999999999919,0.8040302522073607,0.030004990727388894,0.32050453913649546
129,-0.06922279592549237,-0.49999999999999145,0.8040302522073599,-0.04294660068093544,0.3357358460208618
130,-0.1749580837189899,-0.499999999999991,0.8040302522073596,-0.10513243937883981,0.3474121713028756
131,-0.42556777264130735,-0.4999999999999908,0.8040302522073592,-0.15424177572195993,0.35519835445127945
132,-0.4869665482033965,-0.49999999999999056,0.8040302522073591,-0.19684784761416205,0.36170010173902967
133,-0.2948984392873757,-0.4999999999999906,0.8040302522073595,-0.22645628902448517,0.3648034060929119
134,-0.25700567922750517,-0.4999999999999908,0.8040302522073598,-0.24394813002241791,0.36492044539004026
135,-0.3791890222662051,-0.499999999999991,0.80403025220736,-0.24932704075237658,0.3620535553837222
136,-0.13466778409216362,-0.49999999999999106,0.8040302522073604,-0.2500981065245205,0.35883988950356677
137,-0.0003890180959390255,-0.49999999999999123,0.8040302522073607,-0.24670462057515485,0.35531270174509694
138,-0.1492271933936884,-0.49999999999999134,0.804030252207361,-0.24384084338900194,0.35300282500101976
139,0.040917841806735133,-0.4999999999999914,0.8040302522073611,-0.25952940872816216,0.35819109173150604
140,0.2540745157675581,-0.49999999999999156,0.8040302522073614,-0.263273322501471,0.3602409156090684
141,0.16899158819963395,-0.4999999999999919,0.8040302522073617,-0.2681484379364614,0.3639463104675279
142,0.3030437674211631,-0.499999999999992,0.8040302522073619,-0.26006435284149065,0.3643252493950601
143,0.32076285287397455,-0.4999999999999921,0.804030252207362,-0.2389115220896369,0.3613502759318026
144,0.33269763106064876,-0.4999999999999923,0.8040302522073624,-0.2045975619715605,0.3549006253408909
145,0.32899201459516036,-0.49999999999999256,0.8040302522073627,-0.18676278634467208,0.355336868889512
146,0.30332025736152163,-0.49999999999999273,0.8040302522073629,-0.15654969095069354,0.3523955514328627
147,0.1783453496528695,-0.4999999999999929,0.8040302522073632,-0.11846798764966748,0.3475759667413545
148,0.11720054141605155,-0.499999999999993,0.8040302522073635,-0.06730258665261411,0.3388693748253223
149,0.23041983475022482,-0.49999999999999317,0.8040302522073636,-0.005794963213873689,0.32688560380953224
150,0.3095571070316389,-0.4999999999999934,0.8040302522073638,0.053053329479815045,0.31536230018213124
151,0.05798085675778619,-0.4999999999999935,0.8040302522073641,0.0495011741373632,0.3225326693645645
152,-0.09407117635243695,-0.4999999999999936,0.8040302522073646,0.049675685668348415,0.32783106771226034
153,0.15746610092725194,-0.4999999999999938,0.8040302522073647,0.06220645657294342,0.3287102851141024
154,0.033165803662750765,-0.49999999999999384,0.8040302522073646,0.0880252219731086,0.324904613143514
155,-0.07346623738183979,-0.4999999999999939,0.8040302522073647,0.12210879866366586,0.3178839872390162
156,-0.03315418619516128,-0.49999999999999406,0.8040302522073648,0.15525732931981787,0.31021751272620063
157,-0.1483061813757411,-0.49999999999999434,0.804030252207365,0.17985200483141955,0.30377298088234606
158,-0.023406517742873112,-0.4999999999999946,0.8040302522073652,0.12733057200381598,0.319027723701856
159,-0.04112853900524191,-0.4999999999999949,0.8040302522073656,0.08306494543827503,0.3307537150972792
160,-0.18914895664491158,-0.49999999999999517,0.8040302522073659,0.04568835039738602,0.3400107104091795
161,-0.32292914319091415,-0.49999999999999545,0.8040302522073663,0.021393564208578738,0.3451205348543022
162,-0.4586461494226671,-0.4999999999999956,0.8040302522073667,0.009588487144061788,0.3464809153564763
163,-0.30649375377426236,-0.49999999999999584,0.8040302522073669,0.007705963160993769,0.3450342912236288
164,-0.11953410785802615,-0.49999999999999617,0.8040302522073672,0.01405193345944474,0.34130965755468234
165,0.05770263607325041,-0.49999999999999645,0.8040302522073676,0.03298365328206463,0.33365476385112147
166,0.22612111481692024,-0.4999999999999967,0.8040302522073679,0.0624783306472789,0.322435420029373
167,0.1945116546359058,-0.49999999999999706,0.8040302522073681,0.08916327160332178,0.31145668452455155
168,0.0817355259141351,-0.4999999999999972,0.8040302522073683,0.09706747364636262,0.3049946946811313
169,-0.24071345364038044,-0.49999999999999745,0.8040302522073686,0.06236320830835641,0.3098051561944469
170,-0.584165412074265,-0.4999999999999976,0.8040302522073689,-0.022617988258841926,0.32881119682527576
171,-0.37791761057810414,-0.4999999999999978,0.8040302522073691,-0.09567495446201243,0.3435637626317192
172,-0.32859488179031293,-0.49999999999999817,0.8040302522073695,-0.1575478683321476,0.3549365043854823
173,-0.33065515288474273,-0.4999999999999986,0.8040302522073699,-0.20636151839483033,0.3626771345545742
174,-0.3619109049163264,-0.49999999999999906,0.8040302522073705,-0.24234234130687185,0.36710733399624484
175,-0.5528299142486103,-0.4999999999999994,0.8040302522073707,-0.2677913098234683,0.3692019422915459
176,-0.404570446643996,-0.4999999999999998,0.8040302522073711,-0.29080511553329486,0.37202149117595584
177,-0.277616089833967,-0.49999999999999994,0.8040302522073712,-0.3011472418165943,0.37185005192253856
178,-0.36801945185734186,-0.5000000000000001,0.8040302522073715,-0.30539044651847763,0.3711334867766378
179,-0.40109442683377283,-0.5000000000000004,0.8040302522073717,-0.2968137106051578,0.3673437006410002
180,-0.5106642245029528,-0.5000000000000007,0.8040302522073718,-0.27762640059882104,0.36118836883943695
181,-0.36018394094145567,-0.5000000000000007,0.8040302522073717,-0.2487179217739171,0.3527942337952244
182,-0.3065811638235333,-0.5000000000000009,0.8040302522073718,-0.2535891933395443,0.3572829927665119
183,-0.19399938054711882,-0.5000000000000012,0.8040302522073719,-0.24603645807806546,0.3584324852353598
184,-0.6453249077606441,-0.5000000000000016,0.8040302522073722,-0.22920923409403196,0.35741503726528573
185,-0.5905345306536839,-0.5000000000000017,0.8040302522073723,-0.20234745665316342,0.353923940148301
186,-0.6637116506450728,-0.500000000000002,0.8040302522073728,-0.1623074694684395,0.3467202698852707
187,-0.7265221071859365,-0.5000000000000024,0.8040302522073735,-0.11518175030104177,0.3376817064963757
188,-0.6316904081631276,-0.5000000000000027,0.8040302522073738,-0.08008262988231964,0.33290681710859155
189,-0.7547420395071027,-0.500000000000003,0.8040302522073742,-0.06807715792317108,0.3357931452568138
190,-0.6352808631192302,-0.5000000000000032,0.8040302522073746,-0.06426272565291971,0.3415327451739111
191,-0.6269176303280843,-0.5000000000000034,0.8040302522073747,-0.05289206357910508,0.3450674443260107
192,-0.6960425072761016,-0.5000000000000037,0.8040302522073749,-0.04674830968289166,0.3509850166130005
193,-0.7215898692351789,-0.5000000000000039,0.804030252207375,-0.030126523086056112,0.3540656931826491
194,-0.7452315068363558,-0.5000000000000039,0.8040302522073749,-0.000345295566671235,0.3534710238053969
195,-0.8256101288730044,-0.5000000000000039,0.8040302522073749,0.03695204530906395,0.3511899137807196
196,-0.5362243345657801,-0.500000000000004,0.8040302522073749,0.075615623493477,0.349308456971177
197,-0.4590822187836553,-0.5000000000000042,0.8040302522073749,0.12587668116459738,0.3441523929947571
198,-0.33277605607180905,-0.5000000000000046,0.8040302522073753,0.18140578518789818,0.33772434014227953
199,-0.18882211606157986,-0.500000000000005,0.8040302522073758,0.22131181224255883,0.33683360989091365
200,0.1426511348357653,-0.5000000000000051,0.8040302522073758,0.2745620235570456,0.3316059337579063
201,0.14201898896458473,-0.5000000000000053,0.8040302522073759,0.32058323479768325,0.32869986899654086
202,0.3264424799654909,-0.5000000000000056,0.8040302522073762,0.3784484226352488,0.3216205426742632
203,0.32374793541006713,-0.5000000000000058,0.8040302522073766,0.44740314454556684,0.3102764937228984
204,0.17444595845823255,-0.5000000000000061,0.8040302522073768,0.4743223574894631,0.31069795371970754
205,0.3376249314975821,-0.5000000000000063,0.8040302522073769,0.5126332707591499,0.30618149989959137
206,0.6498893165793574,-0.5000000000000066,0.804030252207377,0.5635085161447643,0.2960969694695032
207,0.6171871315638007,-0.5000000000000068,0.8040302522073771,0.5818753068819096,0.2933050228389382
208,0.3104327688035666,-0.500000000000007,0.8040302522073773,0.5316374926443024,0.3082055087191213
209,0.4727586906953623,-0.5000000000000072,0.8040302522073776,0.4882538324803027,0.31943201170145813
210,0.118223866285805,-0.5000000000000075,0.8040302522073779,0.4570348908903112,0.3259494141686844
211,0.36399720889018744,-0.5000000000000078,0.8040302522073781,0.4387553498394615,0.327823542381711
212,0.22672212594827712,-0.500000000000008,0.8040302522073784,0.43212803338536493,0.3255648483873448
213,0.22073320931704726,-0.5000000000000082,0.8040302522073786,0.39172193823783796,0.33398665231735614
214,0.26234529054323097,-0.5000000000000083,0.8040302522073786,0.36207575758932264,0.33884660705190234
215,0.17843562021475134,-0.5000000000000084,0.8040302522073786,0.3458389904565555,0.33944757518754254
216,0.34337919625597413,-0.5000000000000085,0.8040302522073788,0.3259658109882011,0.3416437490439707
217,0.31004965751908864,-0.5000000000000087,0.8040302522073788,0.30955763040119594,0.34310921329498134
218,0.28589625170331867,-0.5000000000000089,0.8040302522073789,0.2883630507852616,0.34676494533289554
219,0.4355682255395724,-0.500000000000009,0.8040302522073792,0.2775473819434307,0.34750918670642866
220,0.7032176103417843,-0.5000000000000091,0.8040302522073793,0.26951111821120566,0.34803066642612535
221,0.40970366039603046,-0.5000000000000092,0.8040302522073794,0.2705026395671584,0.3461610899072873
222,0.607526678177186,-0.5000000000000093,0.8040302522073797,0.2634805605669519,0.3477707381908108
223,0.6472224078349369,-0.5000000000000095,0.80403025220738,0.2676896422602062,0.34620599674472496
224,0.7844189874670864,-0.5000000000000098,0.8040302522073802,0.27062259564441815,0.3457722765031091
225,0.9920279258952679,-0.50000000000001,0.8040302522073804,0.28350895688048433,0.3425342326487657
226,1.1410887108521937,-0.5000000000000101,0.8040302522073808,0.30183167516956255,0.3379221281391477
227,0.9926842317688858,-0.5000000000000102,0.804030252207381,0.31902834511443234,0.3339597678312896
228,0.8185690286573485,-0.5000000000000103,0.8040302522073812,0.31700142566487916,0.33652931198283514
229,0.9076714548222324,-0.5000000000000104,0.8040302522073813,0.3129751670026553,0.3399718533767241
230,0.7845031349650662,-0.5000000000000104,0.8040302522073813,0.31256286837761693,0.3425514118755829
231,0.5987860018861624,-0.5000000000000104,0.8040302522073813,0.32292528470452025,0.3419186733663542
232,0.674172633606015,-0.5000000000000105,0.8040302522073813,0.32681891637226845,0.34399515271591574
233,0.6333464501861282,-0.5000000000000104,0.8040302522073814,0.34401726212398853,0.3420417266413043
234,0.8931331372654572,-0.5000000000000104,0.8040302522073814,0.3708846542553599,0.3372408785087973
235,0.7839173330360839,-0.5000000000000103,0.8040302522073813,0.39353993112779484,0.3341134532254362
236,0.7392355988388677,-0.5000000000000102,0.8040302522073813,0.4173236803777891,0.3306797657473994
237,1.0130863068864302,-0.5000000000000101,0.8040302522073812,0.4537914635626147,0.3228967652797826
238,0.9061549943283166,-0.50000000000001,0.8040302522073811,0.4994967162640854,0.3115291795895994
239,0.6536592311692484,-0.5000000000000097,0.8040302522073808,0.48042567989161994,0.3192706678948881
240,0.5193987023562252,-0.5000000000000093,0.8040302522073803,0.4714991355696343,0.32294856515365483
241,0.32063135993055075,-0.500000000000009,0.80403025220738,0.47220618960249916,0.3229220302325342
242,0.4121500458449004,-0.5000000000000085,0.8040302522073794,0.47942862511404516,0.32020717623538775
243,0.48870269315584547,-0.5000000000000081,0.8040302522073789,0.47275659820182436,0.32125822903300566
244,0.7416637067123136,-0.5000000000000077,0.8040302522073782,0.45954955967764044,0.323765364444526
245,0.5698800264500631,-0.5000000000000072,0.8040302522073774,0.4401085596787945,0.3277977757611298
246,0.6493137332306474,-0.5000000000000064,0.8040302522073765,0.4339388552884243,0.32716091616623966
247,0.6986388245374302,-0.5000000000000059,0.8040302522073756,0.43827868121085767,0.32273736053876206
248,0.5420855714296566,-0.5000000000000054,0.8040302522073749,0.41167391233428435,0.3278237197688429
249,0.16331001822306807,-0.5000000000000051,0.8040302522073742,0.39412311205052325,0.32963391904592215
250,0.1472088869929839,-0.5000000000000046,0.8040302522073736,0.37660418257626754,0.3312571931244682
251,0.143404068626259,-0.5000000000000042,0.804030252207373,0.34017082302055407,0.33911774481066004
252,0.0838808519736006,-0.5000000000000038,0.8040302522073726,0.3098990632183187,0.34520512682323934
253,0.10249014654351382,-0.5000000000000036,0.804030252207372,0.2922796064210832,0.34753153148794047
254,0.10479016878425795,-0.5000000000000032,0.8040302522073717,0.28440813817698557,0.34719865645395476
255,0.18166612702095442,-0.500000000000003,0.8040302522073715,0.28574169018658513,0.3443822988707648
256,0.199531969160582,-0.5000000000000029,0.8040302522073712,0.2647355431587506,0.3499230815901061
257,-0.0006999456084219868,-0.5000000000000029,0.8040302522073711,0.2567285198803422,0.35174616441196505
258,-0.13197671926525073,-0.5000000000000029,0.8040302522073711,0.2569435796239596,0.3516079363428212
259,-0.050146872422660374,-0.500000000000003,0.8040302522073712,0.26438661489324783,0.349855326652822
260,0.1180041371776428,-0.500000000000003,0.8040302522073711,0.284871599066901,0.34436749378482345
261,0.01929500448169119,-0.5000000000000029,0.8040302522073709,0.2943930174410769,0.34328488993653083
262,0.290575533764109,-0.5000000000000028,0.8040302522073707,0.31712700927991955,0.3381727540751693
263,0.3888518711373498,-0.5000000000000024,0.8040302522073701,0.34071152875863703,0.33305289020000395
264,0.2743383586483027,-0.5000000000000021,0.8040302522073693,0.35305504618369404,0.3317202156844331
265,0.484332133773578,-0.5000000000000018,0.8040302522073687,0.373653898838864,0.3275593444855261
266,0.3356559203169505,-0.5000000000000016,0.8040302522073685,0.3673406035725049,0.3320003757372318
267,0.38017722970650963,-0.5000000000000012,0.8040302522073681,0.3735980412728009,0.3321824376244314
268,0.29988308674309166,-0.500000000000001,0.8040302522073677,0.39211618879455223,0.32821838604011905
269,0.2273398277495076,-0.5000000000000007,0.8040302522073672,0.41819540246052567,0.32148921036693884
270,0.27068860172884834,-0.5000000000000004,0.804030252207367,0.4214848839765493,0.32150519962023505
271,0.13822987261741804,-0.5000000000000002,0.8040302522073666,0.4360861851581127,0.31718986399160476
272,0.28767686988054253,-0.4999999999999998,0.804030252207366,0.43920254597429975,0.31563083684124427
273,2.995572736430585e-05,-0.4999999999999995,0.8040302522073656,0.39741087192604024,0.3273755258388098
274,0.18666225031692857,-0.4999999999999992,0.8040302522073652,0.36834404644203794,0.3346027962757876
275,-0.011868216278108218,-0.4999999999999989,0.8040302522073647,0.3329938120097225,0.34405083358764843
276,-0.263303871966557,-0.4999999999999987,0.8040302522073645,0.3107360301988549,0.3495436544909336
277,-0.5042878202104547,-0.49999999999999867,0.8040302522073642,0.293898970991578,0.35398423783146016
278,-0.3389246591742855,-0.49999999999999867,0.8040302522073641,0.2903192321962694,0.35475900704075025
279,-0.10692051097868133,-0.49999999999999867,0.8040302522073638,0.29975774319457743,0.3519788916084362
280,-0.05571162563160792,-0.49999999999999867,0.8040302522073637,0.3156034442948096,0.347898944765987
281,-0.08695126998954737,-0.4999999999999987,0.8040302522073638,0.337897112300059,0.3423370725031064
282,-0.007511511039645577,-0.49999999999999895,0.8040302522073641,0.3562485391006441,0.33864634447334707
283,0.6160151518272214,-0.49999999999999917,0.8040302522073643,0.3623201989877205,0.3394768440755904
284,0.6108697758024514,-0.49999999999999956,0.8040302522073649,0.37432817506942445,0.33863672231695624
285,0.6017352312953009,-0.49999999999999983,0.8040302522073652,0.3655844221407272,0.34522012351827935
286,0.6827971132342464,-0.5000000000000001,0.8040302522073657,0.3665540352042012,0.3490760376868668
287,0.955622688580662,-0.5000000000000003,0.804030252207366,0.37831671604947886,0.349977291414181
288,1.0086711116072165,-0.5000000000000004,0.8040302522073659,0.4030003271475377,0.34720744835255385
289,0.9547393208855691,-0.5000000000000007,0.8040302522073661,0.43759931489220294,0.34172474375505296
290,1.1018045668948149,-0.5000000000000009,0.8040302522073666,0.484863771145368,0.33236080204427776
291,0.9690578189083138,-0.5000000000000011,0.8040302522073667,0.5300812890186506,0.323682337579868
292,0.9288910585386508,-0.5000000000000014,0.804030252207367,0.5624050821302643,0.31872904220335124
293,0.8959085355650015,-0.5000000000000019,0.8040302522073675,0.5815742930983924,0.3172213367247327
294,0.7439791189219519,-0.5000000000000023,0.804030252207368,0.5570800540004135,0.32885074727030744
295,0.3164909187889928,-0.5000000000000028,0.8040302522073685,0.5457462152165097,0.3359074564609206
296,0.250701689430515,-0.5000000000000033,0.8040302522073691,0.5440150526013514,0.339905305402721
297,0.5093935498292863,-0.5000000000000039,0.8040302522073697,0.5530863275207827,0.3406076801162999
298,0.7218324918901113,-0.5000000000000044,0.8040302522073702,0.5756325351693397,0.3371244593973022
299,0.8552121908862395,-0.500000000000005,0.8040302522073707,0.6046973496988342,0.33169313523452104
300,1.0497065620522967,-0.5000000000000056,0.8040302522073712,0.6434351204204324,0.3229937269801311
301,1.0979378086033014,-0.5000000000000061,0.8040302522073719,0.6720006398777587,0.3170964895919009
302,0.9830757640474346,-0.5000000000000064,0.8040302522073723,0.6951104175053375,0.31206032691283014
303,0.8707985833831223,-0.5000000000000069,0.8040302522073728,0.6928409366488583,0.31383197196304163
304,0.8323793376228777,-0.5000000000000074,0.8040302522073732,0.7021052372995534,0.3108301028090712
305,1.0410501279410391,-0.5000000000000082,0.8040302522073741,0.6966495883615881,0.3111605676781817
306,1.1715195946743404,-0.500000000000009,0.8040302522073751,0.7025506950647642,0.3066222779172896
307,1.0317103600660995,-0.5000000000000098,0.8040302522073762,0.7085552446438846,0.30044504873159356
308,0.8546082539477046,-0.5000000000000107,0.8040302522073774,0.6569269593378384,0.3097727894373921
309,0.6589487170766999,-0.5000000000000117,0.8040302522073787,0.5938476094672606,0.32130109056474604
310,0.5377846270345541,-0.5000000000000127,0.8040302522073799,0.5345324561498824,0.33096098451161404
311,0.22520175807383197,-0.5000000000000135,0.804030252207381,0.4865686367484381,0.3367451876320132
312,0.20435073089787809,-0.5000000000000143,0.804030252207382,0.437617832613622,0.34310079772632396
313,0.22064158018121577,-0.500000000000015,0.8040302522073829,0.39353000467969873,0.34833198583318753
314,0.18991962229541554,-0.5000000000000155,0.8040302522073836,0.35545622780580494,0.35226274953201814
315,-0.06541039962633965,-0.500000000000016,0.8040302522073839,0.3243057017851322,0.3547291173403802
316,0.041973649083232825,-0.5000000000000163,0.8040302522073842,0.2955850384855499,0.35743130930350825
317,-0.005466491293665797,-0.5000000000000167,0.8040302522073844,0.2802337951032563,0.35654042368867317
318,0.064918856027434,-0.5000000000000169,0.8040302522073847,0.2779258001233518,0.3521425913908628
319,0.1352696943861262,-0.500000000000017,0.8040302522073849,0.28505389937197334,0.3453697846680568
320,0.0574039736152092,-0.500000000000017,0.8040302522073848,0.2955808040465644,0.33805858121934484
321,0.2176562825982475,-0.5000000000000171,0.8040302522073846,0.3089479390353534,0.33004828123850677
322,0.3374847165028229,-0.500000000000017,0.8040302522073842,0.3205892661311582,0.3224414433834887
323,0.43801873924781903,-0.5000000000000171,0.8040302522073842,0.33055077435430674,0.3147609618699337
324,0.24052065367260456,-0.500000000000017,0.8040302522073841,0.2989342285064979,0.3191861304362455
325,0.19907248781739895,-0.5000000000000169,0.8040302522073841,0.2773537367830402,0.3195539947641616
326,0.3297309059016153,-0.500000000000017,0.8040302522073842,0.2434445071500192,0.3230910978569285
327,0.5061935514692739,-0.500000000000017,0.8040302522073842,0.18574047400418847,0.33378613805452195
328,0.4434573789488932,-0.5000000000000169,0.804030252207384,0.13985834565735844,0.3405228072260822
329,0.43104766033356956,-0.5000000000000169,0.804030252207384,0.08591588730954258,0.35039223573841677
330,0.19879427144446746,-0.500000000000017,0.8040302522073841,0.04479141182758393,0.35659658491225343
331,-0.26174103905543733,-0.5000000000000171,0.8040302522073842,0.016766890748601507,0.35924038856940943
332,-0.4232886585402167,-0.5000000000000171,0.8040302522073842,-0.00017484864643035897,0.35913295501118275
333,-0.5014104623959182,-0.5000000000000172,0.8040302522073842,-0.008219570945951946,0.35705712085456015
334,-0.28584537880072025,-0.5000000000000172,0.8040302522073842,-0.003921046023946918,0.35169961121259286
335,-0.23946304799964116,-0.5000000000000172,0.8040302522073841,0.0021271044684822906,0.3466243968861107
336,-0.23031712824850414,-0.5000000000000172,0.804030252207384,-0.017620359641513764,0.351198148536077
337,-0.0981314301960281,-0.5000000000000173,0.804030252207384,-0.025996711066050643,0.35263258275967463
338,-0.05502369088097261,-0.5000000000000172,0.8040302522073839,-0.031544473997888206,0.3540060194870029
339,-0.0670002785189751,-0.5000000000000172,0.8040302522073839,-0.02521235001601655,0.35215724118703057
340,-0.0014947814715291358,-0.5000000000000172,0.8040302522073839,-0.0059246497414905544,0.3466414449930593
341,-0.17082662809624255,-0.5000000000000172,0.8040302522073839,0.02442400452171854,0.3379258650713273
342,0.22354675011666997,-0.5000000000000171,0.8040302522073838,0.05180408124023967,0.3304336973097841
343,-0.01359520505430889,-0.5000000000000169,0.8040302522073836,0.03219198063005966,0.3383795447806988
344,0.07706663228727496,-0.5000000000000165,0.804030252207383,0.0231844795040355,0.34295568764909984
345,0.08798856947310545,-0.5000000000000162,0.8040302522073824,0.019212471518612707,0.3462717839243519
346,0.04704153306554763,-0.5000000000000159,0.8040302522073819,0.0157729736775948,0.35004468318612947
347,0.05760040097059739,-0.5000000000000157,0.8040302522073814,0.0221555284635947,0.35118634168929563
348,0.025380292745262482,-0.5000000000000154,0.804030252207381,0.040777697372591064,0.3488876392065114
349,0.2117619988831131,-0.5000000000000152,0.8040302522073807,0.05852772972618449,0.34766867515212907
350,0.12393794219591779,-0.500000000000015,0.8040302522073802,0.06704922715346219,0.3503936625758613
351,0.3072547372656169,-0.5000000000000149,0.80403025220738,0.07968813289321414,0.3525182520503797
352,0.5229479471856223,-0.5000000000000145,0.8040302522073796,0.10556349359369734,0.3509042241509521
353,0.506648987311615,-0.5000000000000143,0.8040302522073791,0.13994806362162684,0.3471681886918348
354,0.6949216934031714,-0.500000000000014,0.8040302522073788,0.1513210059309473,0.3521738172714403
355,0.43339822732303535,-0.5000000000000135,0.8040302522073782,0.17288105316755875,0.3545191383723437
356,0.04594499273335256,-0.5000000000000131,0.8040302522073774,0.20145640425865916,0.35542418581057483
357,0.053024131664956856,-0.5000000000000128,0.8040302522073772,0.24336726022380642,0.3526696469870588
358,0.2816609584039832,-0.5000000000000124,0.8040302522073767,0.29769138125363276,0.3464967209287736
359,0.39522068595674675,-0.5000000000000122,0.8040302522073763,0.3641687253836885,0.3367810432720227
360,0.34638480976177116,-0.5000000000000121,0.8040302522073761,0.4426729250451756,0.323187903692252
361,0.4810573003418439,-0.5000000000000119,0.804030252207376,0.4808339233530295,0.3221793897453663
362,0.4643090969991393,-0.5000000000000117,0.8040302522073759,0.5289689134468406,0.31731470767356607
363,0.49030220046891676,-0.5000000000000117,0.804030252207376,0.5698450640909729,0.31385842864689273
364,0.47520297549486096,-0.5000000000000115,0.8040302522073759,0.6240715096801853,0.3050337627289254
365,0.6235738425053747,-0.5000000000000114,0.8040302522073758,0.6916041477232467,0.2903511603378361
366,0.7172490620585986,-0.5000000000000113,0.8040302522073757,0.7608224752912446,0.2722430870532099
367,0.5968680279570561,-0.500000000000011,0.8040302522073752,0.7007238760683656,0.2852336500677905
368,0.4125620768605275,-0.5000000000000109,0.8040302522073752,0.6524132736722096,0.2914443907331738
369,0.284312852433689,-0.5000000000000107,0.8040302522073751,0.6155993270997143,0.29144289294395437
370,0.07449249525242246,-0.5000000000000104,0.804030252207375,0.5211603184740068,0.3056171055075207
371,0.22456861893898336,-0.5000000000000102,0.8040302522073748,0.4401536915300462,0.3139173931032188
372,0.11208650603470857,-0.5000000000000101,0.8040302522073746,0.3458170177400103,0.3252900825883682
373,-0.016721222393937835,-0.50000000000001,0.8040302522073747,0.26467537869774793,0.33188684242225114
374,-0.025746663229999005,-0.50000000000001,0.8040302522073748,0.1939715854152157,0.3349184159781602
375,-0.15126611808465762,-0.50000000000001,0.8040302522073749,0.13546870925910034,0.3339172914916365
376,-0.15830079712430142,-0.5000000000000101,0.8040302522073753,0.06582569142101835,0.3366930380060022
377,-0.2353744073684198,-0.5000000000000103,0.8040302522073757,-0.009002405222757559,0.3413966173843116
378,-0.34936832450060895,-0.5000000000000102,0.8040302522073757,-0.07441158640477782,0.34326229217237797
379,-0.4650770110543502,-0.5000000000000103,0.804030252207376,-0.1361016096353071,0.3443331400297659
380,-0.5007728242680967,-0.5000000000000104,0.8040302522073762,-0.18460286699805983,0.34136129390250103
381,-0.6845500445246461,-0.5000000000000104,0.8040302522073763,-0.24383969286235138,0.3424737584695314
382,-0.408828940170869,-0.5000000000000104,0.8040302522073765,-0.30051766750299597,0.3431360425485103
383,-0.7116781001140212,-0.5000000000000104,0.8040302522073767,-0.34866595120950233,0.34130344300938253
384,-0.6694713062174054,-0.5000000000000103,0.8040302522073768,-0.38607634283199765,0.33612945031188646
385,-0.7252118681470465,-0.5000000000000103,0.8040302522073769,-0.45834873971582113,0.3429075292357075
386,-0.6036832280440951,-0.5000000000000101,0.8040302522073768,-0.5175461505434941,0.3455826873880771
387,-0.5862900801055917,-0.5000000000000099,0.8040302522073766,-0.5753069868669122,0.34832128453562267
388,-0.6079680024412966,-0.5000000000000099,0.8040302522073765,-0.6347367941074032,0.35234465543366505
389,-0.7552777372961426,-0.5000000000000098,0.8040302522073762,-0.6916865855268501,0.35636332626754097
390,-1.0634792362460614,-0.5000000000000097,0.8040302522073761,-0.7395106926454446,0.3581435554235713
391,-1.2292613423038417,-0.5000000000000098,0.8040302522073765,-0.77901395288448,0.3580362097123255
392,-1.133815011017298,-0.5000000000000098,0.8040302522073766,-0.8067194869601844,0.35476744186180337
393,-1.4316476650953351,-0.5000000000000097,0.8040302522073766,-0.8364251369251544,0.35320488690111146
394,-1.405164841013732,-0.5000000000000095,0.8040302522073766,-0.8582106314565854,0.3497048690517179
395,-1.249201847978865,-0.5000000000000093,0.8040302522073763,-0.8699495549203978,0.3433698950034228
396,-1.1763295485279202,-0.5000000000000091,0.8040302522073762,-0.9102656218623977,0.34748907318385286
397,-1.1549500940147008,-0.500000000000009,0.8040302522073761,-0.9396267900582604,0.34836101808193365
398,-1.3385829727018352,-0.5000000000000088,0.804030252207376,-0.9697731691514413,0.35019417971553246
399,-1.4342785777134257,-0.5000000000000085,0.8040302522073757,-0.9989170330068612,0.35243654753403336
400,-1.4674656812767908,-0.5000000000000082,0.8040302522073753,-1.019962856837892,0.3526317834172465
401,-1.323241178889915,-0.5000000000000078,0.8040302522073748,-1.0340842623395803,0.35120903138986936
402,-1.3314949463218013,-0.5000000000000073,0.8040302522073743,-1.0577905443421083,0.3540495552666014
403,-1.3529250898684584,-0.5000000000000069,0.8040302522073738,-1.0687541434731336,0.35321389230755507
404,-1.0396365249393276,-0.5000000000000066,0.8040302522073736,-1.0728977484951931,0.3508169776181592
405,-0.7800412353472469,-0.5000000000000062,0.8040302522073735,-1.0648455176873188,0.34482839657177317
406,-0.9443278924500377,-0.500000000000006,0.8040302522073732,-1.0499696191063979,0.3369328623895758
407,-1.0255591912598299,-0.5000000000000058,0.804030252207373,-1.0225274889307538,0.32479057349769797
408,-0.9757803515643741,-0.5000000000000057,0.8040302522073729,-1.0612321504353242,0.3341781239529657
409,-1.0021424680728463,-0.5000000000000056,0.8040302522073729,-1.107229802110302,0.34602754571334465
410,-0.9970454455280512,-0.5000000000000053,0.8040302522073727,-1.1420624619556052,0.35447177786252465
411,-0.8511706414023187,-0.5000000000000051,0.8040302522073725,-1.166143183520344,0.3599647445690073
412,-0.9530834804170432,-0.5000000000000048,0.804030252207372,-1.1777212345870984,0.3620440732666836
413,-0.9562905088416194,-0.5000000000000044,0.8040302522073716,-1.1965456162924828,0.36811400897967594
414,-0.8738931664552283,-0.5000000000000042,0.8040302522073711,-1.2084613190869602,0.3731231716563621
415,-0.9624375110038218,-0.500000000000004,0.804030252207371,-1.2076112107518435,0.37499609549605956
416,-0.861699980165347,-0.5000000000000039,0.8040302522073707,-1.194376419767474,0.37392971751489296
417,-0.836487022355285,-0.5000000000000037,0.8040302522073706,-1.1683904430327194,0.3697566730222852
418,-0.6832773990181678,-0.5000000000000037,0.8040302522073706,-1.1300599136914247,0.3625203581579374
419,-0.6499261516831556,-0.5000000000000036,0.8040302522073706,-1.0831361342619001,0.35340626854790086
420,-0.5308440193289231,-0.5000000000000033,0.8040302522073706,-1.026744967421899,0.34177440816661353
421,-0.4221545294696707,-0.5000000000000032,0.8040302522073706,-1.0087141204348804,0.3439467068499061
422,-0.6589493731236874,-0.5000000000000031,0.8040302522073706,-0.986829523455965,0.3452274548426487
423,-0.28877556768406515,-0.500000000000003,0.8040302522073706,-0.9591996006550311,0.3450076921570916
424,-0.45612323223529844,-0.5000000000000031,0.8040302522073708,-0.9374708722372709,0.3473919357822149
425,-0.2936010674147683,-0.5000000000000032,0.8040302522073711,-0.9038992962582074,0.34620694499869414
426,-0.37406891910156614,-0.5000000000000033,0.8040302522073713,-0.8644963254248529,0.3435395035273704
427,-0.21066130363570956,-0.5000000000000034,0.8040302522073716,-0.812210351092271,0.33680208960952235
428,0.17217223756068128,-0.5000000000000034,0.8040302522073717,-0.7584585539135792,0.32966321679647403
429,0.21529954736988838,-0.5000000000000034,0.8040302522073718,-0.7272956562962756,0.32983604312723386
430,0.1451560858760022,-0.5000000000000034,0.8040302522073719,-0.696602112077139,0.32989192970584047
431,0.1597661053052966,-0.5000000000000033,0.8040302522073718,-0.683657691834744,0.3356409115838531
432,-0.07667450081126173,-0.5000000000000034,0.8040302522073719,-0.6654867593456053,0.3396499377145067
433,-0.1442219550876714,-0.5000000000000034,0.8040302522073721,-0.6411495411249399,0.34178729726530993
434,-0.19301208540437875,-0.5000000000000034,0.8040302522073722,-0.6054201136224111,0.3403382542299103
435,-0.18345388430077259,-0.5000000000000033,0.8040302522073721,-0.5608271443909773,0.33612251087334033
436,-0.463571632154676,-0.5000000000000029,0.8040302522073717,-0.525930652370884,0.33528902907877023
437,-0.2374723574316848,-0.5000000000000024,0.8040302522073711,-0.5184862190334344,0.3438195600653596
438,-0.13867119600267577,-0.5000000000000022,0.8040302522073708,-0.4980346872199917,0.3482957511994709
439,-0.2638641125242113,-0.500000000000002,0.8040302522073706,-0.4718500537500447,0.35144787433741
440,-0.14407896161779646,-0.500000000000002,0.8040302522073707,-0.4330573205792303,0.35096830991047007
441,0.0170139404703597,-0.500000000000002,0.8040302522073709,-0.3829588028232131,0.34730772607423643
442,0.01959381984063572,-0.500000000000002,0.8040302522073709,-0.31993830407693846,0.33977012598147127
443,-0.049124144509239034,-0.5000000000000021,0.804030252207371,-0.25525335034239055,0.33194349716995813
444,0.2147357012218165,-0.5000000000000022,0.8040302522073712,-0.18099608575717924,0.3207723436053704
445,0.04053274698007142,-0.5000000000000023,0.8040302522073715,-0.09473038881186378,0.30491788478102894
446,-0.0009984994204971682,-0.5000000000000022,0.8040302522073715,0.00226978144638748,0.28388853020942856
447,0.06579784995252351,-0.5000000000000021,0.8040302522073715,-0.014055753643609352,0.29191673376660304
448,0.14703620019447167,-0.5000000000000019,0.8040302522073713,-0.05276235585470815,0.30370138860660456
449,-0.0992364374723225,-0.5000000000000017,0.8040302522073712,-0.0936775602080054,0.31422956138128055
450,-0.34632271116682556,-0.5000000000000014,0.804030252207371,-0.1247040183809811,0.32042059092290487
451,-0.316695873756103,-0.5000000000000013,0.8040302522073709,-0.14471645898650848,0.3222477675315452
452,-0.20118043045047662,-0.5000000000000013,0.804030252207371,-0.15586909381307412,0.32050337210373747
453,-0.3403400774716574,-0.5000000000000012,0.8040302522073709,-0.15383736016328103,0.31369275283444437
454,-0.4404902872083999,-0.5000000000000012,0.8040302522073708,-0.18080159910073537,0.3148368950261409
455,-0.514084477189676,-0.5000000000000012,0.8040302522073708,-0.22906170915884688,0.32159309514107576
456,-0.3426083014138612,-0.5000000000000013,0.8040302522073708,-0.2781200156364062,0.32786884163370605
457,-0.2889106142645873,-0.5000000000000016,0.8040302522073711,-0.3281736684179386,0.33410455510919107
458,-0.1809752625355765,-0.5000000000000017,0.8040302522073712,-0.3733052270200386,0.3386563456653738
459,-0.1390421500198818,-0.5000000000000017,0.8040302522073716,-0.40598845569201797,0.3391677245166972
460,-0.3337514476948637,-0.5000000000000018,0.8040302522073718,-0.42839181063876935,0.3363980005775438
461,-0.4266254462479355,-0.5000000000000018,0.8040302522073721,-0.4524475921392753,0.3342835074618253
462,-0.33170079312463924,-0.5000000000000016,0.804030252207372,-0.49046881670878506,0.33686858826526167
463,-0.36085850838874445,-0.5000000000000014,0.8040302522073718,-0.5283674618933072,0.3395257155908998
464,-0.5029833621652833,-0.5000000000000014,0.8040302522073719,-0.5545616800170863,0.33841186800115564
465,-0.5795019467397672,-0.5000000000000014,0.804030252207372,-0.5713889524371132,0.334279019951132
466,-0.4401693092420231,-0.5000000000000014,0.8040302522073721,-0.6117756908031138,0.33809697288233104
467,-0.44440600650475326,-0.5000000000000013,0.8040302522073722,-0.651908043721399,0.3419985767815824
468,-0.6958391429844496,-0.5000000000000013,0.8040302522073722,-0.6799203278707185,0.3420672626926382
469,-0.5399529496909479,-0.5000000000000012,0.8040302522073723,-0.7068062916367807,0.3421175160055079
470,-0.6122719479120949,-0.5000000000000011,0.8040302522073723,-0.7347832299542868,0.3429203345289047
471,-0.6435869786214616,-0.5000000000000011,0.8040302522073725,-0.7677564648368922,0.3458759459845078
472,-0.35071078863022587,-0.500000000000001,0.8040302522073726,-0.8015609446338332,0.34968125443764697
473,-0.5807603772007393,-0.5000000000000009,0.8040302522073726,-0.8228567977497705,0.34978137648095353
474,-0.47658743103536344,-0.5000000000000009,0.8040302522073727,-0.8330068482449711,0.34666155646771757
475,-0.6584624080776287,-0.5000000000000008,0.8040302522073726,-0.8598387478426106,0.35001917732034316
476,-0.6179588997144566,-0.5000000000000006,0.8040302522073723,-0.87437563301473,0.34975139753744383
477,-0.46993194523967396,-0.5000000000000003,0.8040302522073719,-0.8794144888422879,0.3468426986813396
478,-0.5382898338909663,-0.5,0.8040302522073716,-0.8904261004642708,0.3466462317564868
479,-0.4747504514332578,-0.49999999999999983,0.8040302522073715,-0.9086705965920824,0.34959714322961755
480,-0.295203682618312,-0.4999999999999998,0.8040302522073712,-0.9183483683504484,0.35022933950800694
481,-0.21481906143445195,-0.4999999999999998,0.8040302522073711,-0.9154173378999639,0.3471234064500513
482,-0.43572428344870295,-0.4999999999999997,0.804030252207371,-0.9023735402180908,0.34105244094082265
483,-0.42511850919050787,-0.4999999999999996,0.8040302522073709,-0.9136527225859266,0.3437622602524728
484,-0.5313526459706942,-0.49999999999999956,0.8040302522073707,-0.9129432382973494,0.3427179408006254
485,-0.6731690413886001,-0.4999999999999993,0.8040302522073703,-0.9014024957144089,0.3382841840594755
486,-0.6728292698920719,-0.499999999999999,0.8040302522073699,-0.8771808141571658,0.3296413007044039
487,-1.0370856253802867,-0.4999999999999987,0.8040302522073698,-0.8520505064799146,0.3203937541547995
488,-0.9756819551600477,-0.49999999999999856,0.8040302522073695,-0.8383781722661586,0.31405818264395696
489,-1.0343968948782103,-0.4999999999999985,0.8040302522073692,-0.8971690321672114,0.32977470862663383
490,-1.0602114674927192,-0.4999999999999984,0.8040302522073691,-0.9449349196156901,0.34147663377220666
491,-1.2047300517827433,-0.4999999999999981,0.8040302522073688,-0.9839965783263931,0.3504743769052122
492,-1.1991928415847135,-0.49999999999999806,0.8040302522073688,-1.0105378629995754,0.3557632324034544
493,-1.220573609039153,-0.4999999999999979,0.8040302522073689,-1.0246141370603852,0.3575398774818165
494,-1.0569267106682751,-0.4999999999999978,0.8040302522073689,-1.026302060156045,0.35588858085116665
495,-1.1109465802968186,-0.4999999999999978,0.8040302522073689,-1.0189536213058246,0.35197436949496125
496,-1.117951644791482,-0.4999999999999979,0.8040302522073691,-0.9990841300967573,0.34439851819579176
497,-0.9906660941749574,-0.4999999999999982,0.8040302522073697,-0.9681965718779184,0.3334204547410417
498,-0.9994838360149245,-0.49999999999999845,0.80403025220737,-0.9470791143184333,0.32569101698716185
499,-1.0006340856074467,-0.4999999999999988,0.8040302522073706,-0.9812845352613984,0.33591079603002433
500,-1.0205342065405378,-0.49999999999999906,0.8040302522073711,-1.00433237333986,0.3423373727612029
501,-1.3993248844332653,-0.49999999999999933,0.8040302522073716,-1.0148465914708062,0.3447512556708182
502,-1.4331835593878008,-0.4999999999999996,0.804030252207372,-1.0149582451931018,0.34399508984145566
503,-1.5539474186952382,-0.49999999999999983,0.8040302522073723,-1.0231627143222448,0.3465551364977491
504,-1.435468617146661,-0.4999999999999999,0.8040302522073725,-1.0246543060159217,0.3473235560539868
505,-1.1743991836065677,-0.5000000000000001,0.804030252207373,-1.0162166536870314,0.34518863357909274
506,-1.3771751015852642,-0.5000000000000003,0.8040302522073733,-0.9999247332325719,0.3408009867876091
507,-1.178715542828898,-0.5000000000000006,0.8040302522073737,-0.9897361746077922,0.3388475172748757
508,-1.2031809276755783,-0.5000000000000008,0.804030252207374,-0.9949595257768412,0.3424458695828089
509,-1.4298999145267886,-0.500000000000001,0.8040302522073743,-0.9908555974262919,0.34316152226952856
510,-1.5991457044831079,-0.5000000000000012,0.8040302522073746,-1.0078285041858177,0.35169982539686645
511,-1.660583012058732,-0.5000000000000013,0.8040302522073748,-1.012933836474452,0.35680317474542134
512,-1.715933661049415,-0.5000000000000013,0.8040302522073749,-1.0055748187057638,0.3584282879523089
513,-1.4632074756160514,-0.5000000000000013,0.8040302522073749,-0.9885337571234334,0.35764720086453616
514,-1.1191437281132564,-0.5000000000000011,0.8040302522073749,-0.9586422713182104,0.35327796037179904
515,-1.1907773965812214,-0.500000000000001,0.8040302522073748,-0.9206632800448098,0.34689850216299195
516,-1.233729650571305,-0.5000000000000007,0.8040302522073743,-0.8713936851839685,0.33712653322795766
517,-1.3216323079915409,-0.5000000000000003,0.8040302522073739,-0.8226097215545682,0.32763129764738785
518,-1.2741316592247056,-0.5,0.8040302522073735,-0.7756067493742033,0.3183184091684045
519,-1.3329074109439243,-0.4999999999999998,0.8040302522073732,-0.7708660386307745,0.32177146517437644
520,-1.2929449719592077,-0.4999999999999995,0.8040302522073731,-0.7534983780185044,0.32032198394729045
521,-1.1807236521138575,-0.4999999999999992,0.8040302522073729,-0.7614912463452895,0.3263138252305653
522,-1.1496182408467108,-0.49999999999999883,0.8040302522073723,-0.7586335542368343,0.3282105697469183
523,-1.3840756424247618,-0.49999999999999845,0.8040302522073719,-0.7651579266425779,0.33286725057372946
524,-1.1783655395670896,-0.4999999999999983,0.8040302522073716,-0.7612987165132806,0.33388942514281916
525,-1.308068872607735,-0.49999999999999806,0.8040302522073713,-0.7677205440472814,0.33834315840777457
526,-1.3354177031051082,-0.4999999999999979,0.8040302522073711,-0.7697866735629995,0.34147370681643097
527,-1.4129383372100053,-0.4999999999999977,0.804030252207371,-0.7897228344933016,0.35113898266799637
528,-1.133143170246699,-0.4999999999999975,0.8040302522073707,-0.802139875912002,0.358927721459262
529,-0.8579917230729219,-0.4999999999999973,0.8040302522073703,-0.8024011136571236,0.3634484601921731
530,-0.8202136621892362,-0.499999999999997,0.8040302522073699,-0.7919590158123448,0.36537891130426364
531,-0.7838994616219321,-0.4999999999999965,0.8040302522073692,-0.7689748699639457,0.3641015009689595
532,-0.8007671927719188,-0.499999999999996,0.8040302522073686,-0.7339345766852069,0.3597603642643584
533,-0.7533067446297599,-0.4999999999999955,0.8040302522073679,-0.6916530712028133,0.3539776090032107
534,-0.9849734152757426,-0.49999999999999506,0.8040302522073673,-0.6363913033277885,0.3444825240519483
535,-1.1121813697533474,-0.49999999999999484,0.8040302522073671,-0.5686921828766281,0.33113654114063784
536,-1.0225163584636685,-0.49999999999999467,0.8040302522073669,-0.5216735381320395,0.32451349087249276
537,-0.6329092010440104,-0.49999999999999456,0.8040302522073669,-0.4819335863993193,0.31969400811989623
538,-0.7695792654404199,-0.49999999999999434,0.8040302522073668,-0.45806460481166883,0.31913418665963633
539,-0.5850038395626292,-0.49999999999999417,0.8040302522073669,-0.4350584383319506,0.3179403535530786
540,-0.4454976003087446,-0.499999999999994,0.8040302522073667,-0.44582105486063794,0.3266253023019362
541,-0.42053832825348303,-0.49999999999999384,0.8040302522073666,-0.44893453163257324,0.3323227361627787
542,-0.4127983804493599,-0.49999999999999356,0.8040302522073661,-0.4401514652887482,0.3338896708742706
543,-0.4788286262534746,-0.4999999999999933,0.8040302522073659,-0.45616256342772443,0.3437651715948959
544,-0.47806981633541573,-0.49999999999999317,0.8040302522073657,-0.459637016460557,0.34975548706543647
545,-0.7606283881673044,-0.49999999999999306,0.8040302522073656,-0.4510712383750727,0.35225594254911863
546,-0.7192238593090532,-0.499999999999993,0.8040302522073655,-0.4490967905904885,0.35796995371455986
547,-0.6832688234432257,-0.49999999999999306,0.8040302522073655,-0.4374869585465716,0.36134413112032954
548,-0.736442089133875,-0.49999999999999295,0.8040302522073653,-0.41316975409337053,0.36137956606787003
549,-0.7073848728018488,-0.4999999999999929,0.8040302522073652,-0.3758491753577784,0.3579732734681718
550,-0.6478679359402639,-0.49999999999999273,0.8040302522073651,-0.33876680625140715,0.35579429497031173
551,-0.32706015947067457,-0.49999999999999273,0.8040302522073653,-0.28873952797121494,0.35002825339675625
552,-0.5449524244258211,-0.4999999999999926,0.8040302522073652,-0.2474532943126906,0.34812583618142345
553,-0.578033101615804,-0.4999999999999927,0.8040302522073655,-0.19429920718125152,0.34276470914740736
554,-0.6264291854039379,-0.49999999999999273,0.8040302522073656,-0.15768866592941846,0.3435487040415574
555,-0.44292002562786525,-0.49999999999999273,0.8040302522073657,-0.1122565513537889,0.34176714989041834
556,-0.27596328129654435,-0.4999999999999929,0.8040302522073659,-0.05744428767118356,0.3371587030024875
557,-0.3134569615977943,-0.4999999999999929,0.8040302522073658,0.00826128733373056,0.32901799958300304
558,-0.24860242402441662,-0.49999999999999284,0.8040302522073658,0.08723106127774975,0.3162018998101955
559,-0.20129943033282954,-0.4999999999999928,0.8040302522073656,0.12723245575106296,0.3147447618392085
560,0.08039365689592493,-0.49999999999999273,0.8040302522073657,0.1791312746260383,0.3083713701947495
561,0.2515960109588418,-0.4999999999999926,0.8040302522073656,0.23844083424108295,0.2981185351684505
562,0.366904093137151,-0.49999999999999256,0.8040302522073657,0.2236384717148246,0.3078299605052498
563,0.31004337273269034,-0.49999999999999256,0.8040302522073658,0.22098853064638624,0.31216246199678205
564,0.25215281077846036,-0.4999999999999926,0.8040302522073658,0.23147516218102404,0.31105859971251676
565,0.2156299842220401,-0.4999999999999927,0.8040302522073658,0.2528192046734668,0.3051722904117638
566,0.1715876474527468,-0.49999999999999256,0.8040302522073655,0.24542514968337362,0.30633360423696315
567,0.16565128728102005,-0.49999999999999256,0.8040302522073655,0.1879503693779919,0.3212425506876771
568,0.08224954033737988,-0.4999999999999925,0.8040302522073652,0.14268139781218156,0.3314763314160979
569,0.09907583880448993,-0.49999999999999245,0.8040302522073652,0.11034285996620997,0.3372740451657595
570,0.22521646585838642,-0.4999999999999924,0.8040302522073651,0.09038300955655784,0.33906430214386074
571,0.18988090322895057,-0.49999999999999234,0.804030252207365,0.07025190234552657,0.3411933179063951
572,0.13336261646966519,-0.4999999999999924,0.8040302522073649,0.05943942786581654,0.34051650750289625
573,0.21001763911109378,-0.4999999999999924,0.8040302522073647,0.03962041358212683,0.34327249991575615
574,0.12424798044833146,-0.4999999999999923,0.8040302522073646,0.01725544729169788,0.3473958877465035
575,0.09404647459278899,-0.49999999999999223,0.8040302522073645,-0.00241318525471616,0.35126972509492443
576,0.006231166368227931,-0.4999999999999921,0.8040302522073641,-0.011634557952135052,0.35233398560410434
577,0.27812396726752703,-0.4999999999999921,0.804030252207364,-0.014147679934388284,0.35194910230666226
578,0.346186315777876,-0.499999999999992,0.8040302522073638,-0.005777195437216013,0.3486238966866054
579,0.34509334882751785,-0.4999999999999918,0.8040302522073636,0.013366497595903868,0.3422746471929196
580,0.33623840009529526,-0.4999999999999916,0.8040302522073633,0.021267218900382953,0.3402251757458067
581,0.20272537412736702,-0.4999999999999913,0.804030252207363,0.02984357041044473,0.33827563302267205
582,0.18654219123562019,-0.4999999999999912,0.804030252207363,0.0454507816760365,0.3341662672011574
583,-0.04459614716540097,-0.4999999999999912,0.8040302522073629,0.06264589879221621,0.3295341215999912
584,-0.20163081807426056,-0.4999999999999912,0.8040302522073627,0.07981640329978516,0.3246635956697671
585,0.004549427645381771,-0.49999999999999123,0.8040302522073626,0.07851488211587808,0.3252963766542563
586,0.29858313024828625,-0.4999999999999914,0.8040302522073627,0.0904938046329805,0.32109332887567776
587,0.4896806377647883,-0.4999999999999917,0.8040302522073629,0.0814520655557941,0.32293661249531175
588,0.40470787538159103,-0.49999999999999195,0.804030252207363,0.07552830074997088,0.323134771762357
589,0.2346355003559337,-0.4999999999999923,0.8040302522073635,0.0642112824373171,0.3244651296875801
590,0.2545560635680909,-0.49999999999999256,0.8040302522073636,0.03760453507885616,0.3302425026236726
591,0.20077664384506944,-0.4999999999999927,0.8040302522073636,-0.0052880075845034005,0.34121495693000686
592,0.2934188206331457,-0.49999999999999273,0.8040302522073636,-0.03491884133821961,0.3480173187505882
593,0.3289625775744968,-0.49999999999999284,0.8040302522073636,-0.05149260829142535,0.35097041415498653
594,0.30962318758145213,-0.49999999999999306,0.8040302522073637,-0.060193214793429206,0.3520027367448971
595,0.13667549319862632,-0.4999999999999932,0.8040302522073638,-0.05830538317543946,0.3501944395530226
596,0.4275437124769497,-0.49999999999999334,0.8040302522073638,-0.05331316260116559,0.3481101920308441
597,0.2953127302806978,-0.49999999999999345,0.8040302522073638,-0.035080483422950025,0.3421135203695487
598,0.2543116579927209,-0.4999999999999938,0.8040302522073639,-0.04024966307678536,0.34457901507693833
599,0.00738677706933924,-0.49999999999999417,0.8040302522073642,-0.03993844966969162,0.34569219182691124
600,-0.17656910362579029,-0.4999999999999947,0.8040302522073648,-0.03520119629064522,0.3458686497718574
601,-0.07998172348240482,-0.4999999999999952,0.8040302522073652,-0.020706740075094363,0.34326516043005906
602,-0.10221038882744603,-0.49999999999999567,0.8040302522073656,0.006604793199260767,0.3367227818303749
603,0.07318219561059433,-0.49999999999999606,0.804030252207366,0.04661723832257237,0.3260244351955284
604,-0.02608318096599918,-0.49999999999999656,0.8040302522073666,0.029624492226877977,0.3335670509724163
605,0.2730465315099796,-0.499999999999997,0.804030252207367,0.021686814087421034,0.33804891856176494
606,0.14769254075523774,-0.49999999999999745,0.8040302522073675,0.006343947306793176,0.34526327679904567
607,0.039063723140094805,-0.4999999999999979,0.804030252207368,0.0013109787539714469,0.34948673416849263
608,-0.07154237574969305,-0.4999999999999984,0.8040302522073687,-0.0024692687648786796,0.35406123343816703
609,-0.1740361690594678,-0.4999999999999989,0.8040302522073693,0.006126105948777107,0.3552426419540561
610,-0.1608345715066316,-0.4999999999999994,0.8040302522073698,0.019083531185709334,0.3559302803343858
611,-0.025843492843380333,-0.49999999999999983,0.8040302522073703,0.04348380356905066,0.353624508546466
612,0.007052197139210584,-0.5000000000000004,0.8040302522073709,0.07984940220669044,0.3480628718637982
613,0.08863362496043274,-0.500000000000001,0.8040302522073715,0.11557890850738003,0.3434569913413019
614,0.22686972732006344,-0.5000000000000016,0.8040302522073718,0.164461216648786,0.33482204584921116
615,0.6791017348333596,-0.500000000000002,0.8040302522073722,0.22527129549750996,0.3222325452028917
616,0.840033719556648,-0.5000000000000024,0.8040302522073725,0.27333253552905945,0.31311803411766176
617,0.8260073829665208,-0.5000000000000028,0.8040302522073728,0.29453384744873906,0.31124147934569957
618,0.8032243597183357,-0.5000000000000031,0.8040302522073729,0.28897104080744673,0.31640073220771453
619,0.6869220391783439,-0.5000000000000033,0.8040302522073731,0.2809494584200521,0.3213282630567836
620,0.41340441588938726,-0.5000000000000037,0.8040302522073735,0.2805633360779408,0.3230830561477768
621,0.2786003139000199,-0.500000000000004,0.8040302522073737,0.29287581910077276,0.32011377197123286
622,0.14364051391684401,-0.5000000000000042,0.8040302522073739,0.31159249848501036,0.3143030871857875
623,0.25361860427704513,-0.5000000000000046,0.8040302522073746,0.3030937163957588,0.31595872530837943
624,0.5199477282049177,-0.5000000000000048,0.8040302522073748,0.2869767895022616,0.31899707852252707
625,0.38315259608565133,-0.5000000000000052,0.8040302522073753,0.2833476731109987,0.3171767992174677
626,0.45633190250884276,-0.5000000000000054,0.8040302522073755,0.2772146056324984,0.31519128922600154
627,0.34465694885360265,-0.5000000000000057,0.8040302522073757,0.24734572074687072,0.3196447389531846
628,0.14541179579128513,-0.5000000000000059,0.8040302522073758,0.21578525232781368,0.32382909287593453
629,0.3998202353492074,-0.5000000000000061,0.8040302522073759,0.16889054377556884,0.33244887340319657
630,0.4678566446327652,-0.5000000000000063,0.804030252207376,0.13322142573337983,0.3372490020173148
631,0.43879866337543116,-0.5000000000000064,0.8040302522073761,0.11087182703557437,0.3377252227204242
632,0.49057565021679345,-0.5000000000000068,0.8040302522073762,0.08401837815726056,0.3399429528172522
633,0.42395150755487226,-0.5000000000000072,0.8040302522073766,0.06821144038078318,0.3387133672284775
634,0.3603515330180212,-0.5000000000000078,0.8040302522073771,0.052580579295621085,0.3376829624789017
635,0.3782609013617305,-0.5000000000000082,0.8040302522073777,0.05018965511979297,0.3323617973610202
636,0.3128404886527128,-0.5000000000000085,0.804030252207378,0.033463491229771485,0.3317425720834463
637,0.3127761727193896,-0.5000000000000088,0.8040302522073781,0.028234615126612683,0.32716445645189873
638,0.1066723771138004,-0.500000000000009,0.8040302522073784,0.013659219153422084,0.3252746336696047
639,0.2795699065945079,-0.5000000000000093,0.8040302522073786,-0.02745332052903585,0.33156676450460315
640,0.5559495143170157,-0.5000000000000095,0.8040302522073786,-0.07012902411021223,0.33823615452870015
641,0.5202579264423267,-0.5000000000000095,0.8040302522073784,-0.10411914292625397,0.342167203391271
642,0.1991668492814534,-0.5000000000000095,0.8040302522073784,-0.13089430646386702,0.344031908338457
643,0.30656544237925604,-0.5000000000000097,0.8040302522073786,-0.16768826836002204,0.34986279777456225
644,0.08601231991867334,-0.5000000000000098,0.8040302522073788,-0.1913090890908878,0.35185014869937903
645,0.2341163373592248,-0.50000000000001,0.804030252207379,-0.20969027918040697,0.3528620904839931
646,0.21458652590183033,-0.5000000000000101,0.8040302522073789,-0.22455119374673388,0.3535473152516874
647,0.2175099854907561,-0.5000000000000102,0.8040302522073789,-0.2413085847332071,0.3558557839990935
648,0.14578557815449222,-0.5000000000000103,0.8040302522073789,-0.24891019100009334,0.3559472968606519
649,0.18317897599179767,-0.5000000000000104,0.804030252207379,-0.25085429389866976,0.35507416241499623
650,-0.1556909697394923,-0.5000000000000105,0.8040302522073792,-0.2420171876314596,0.35137458203920563
651,0.11332552484759945,-0.5000000000000105,0.8040302522073791,-0.2377102751078314,0.35011963800871354
652,-0.13524482263902948,-0.5000000000000107,0.8040302522073793,-0.22342962467558614,0.3461452965834624
653,-0.21704548337566218,-0.5000000000000108,0.8040302522073793,-0.20215684488585658,0.34033627948814094
654,-0.02786997276809247,-0.5000000000000109,0.8040302522073794,-0.1804509230542143,0.3346851880288093
655,0.0774760062131986,-0.5000000000000112,0.8040302522073796,-0.17634664067225514,0.33496664498483103
656,0.2998893633330104,-0.5000000000000112,0.8040302522073796,-0.18677033097865053,0.34016654928091006
657,0.2427083766252574,-0.5000000000000114,0.8040302522073794,-0.19001149784760307,0.34321119877013495
658,0.320988191090087,-0.5000000000000117,0.8040302522073796,-0.18054124441824132,0.34232827399414534
659,0.4370150557950423,-0.5000000000000119,0.8040302522073798,-0.17362534848738992,0.34273712295943465
660,0.34189368872191567,-0.5000000000000121,0.8040302522073799,-0.16113745021600803,0.3416617911141952
661,0.11524391382595844,-0.5000000000000122,0.8040302522073798,-0.14554441204031554,0.33990228608874923
662,0.2426199695199243,-0.5000000000000124,0.8040302522073799,-0.1348469029225481,0.34010925580119067
663,0.13356283298256247,-0.5000000000000125,0.80403025220738,-0.1501509869109616,0.34951095417823813
664,0.2582173364640644,-0.5000000000000128,0.8040302522073802,-0.15288996959646445,0.35527149899404814
665,0.1747862242886306,-0.500000000000013,0.8040302522073803,-0.14454453799320297,0.35811863517418174
666,0.17217562534980402,-0.5000000000000131,0.8040302522073804,-0.1248012001743682,0.3580390455371933
667,0.058178104402041464,-0.5000000000000134,0.8040302522073809,-0.1104036263803078,0.3610544351959376
668,0.09388352242289208,-0.5000000000000137,0.8040302522073812,-0.0846851794607239,0.36127300154207354
669,0.07034309274053406,-0.5000000000000139,0.8040302522073817,-0.05528261896924065,0.3614770518816661
670,0.04758428290158606,-0.5000000000000142,0.804030252207382,-0.012893189516835754,0.35830135729169404
671,0.03797006328475155,-0.5000000000000144,0.8040302522073823,0.042739140645052076,0.3515597761017586
672,0.47957862906860044,-0.5000000000000147,0.8040302522073824,0.11018030013387362,0.3415440129836929
673,0.2722414714740933,-0.5000000000000149,0.8040302522073828,0.17668728203975978,0.3322648223058542
674,0.143188234205723,-0.5000000000000152,0.8040302522073832,0.2469336706047128,0.3216624807366693
675,0.35927371717643053,-0.5000000000000155,0.8040302522073836,0.3305445353683689,0.30603797358889673
676,0.3800601410670129,-0.5000000000000157,0.8040302522073838,0.38746353907853226,0.29694078754167297
677,0.42395643473761807,-0.5000000000000159,0.804030252207384,0.3733794888102491,0.30676269214610485
678,0.3253650540128645,-0.5000000000000161,0.8040302522073841,0.3480185534144801,0.31841920210031177
679,0.37695736567037313,-0.5000000000000161,0.8040302522073841,0.3183428239474327,0.33058873153083534
680,0.4829573667474775,-0.5000000000000161,0.8040302522073841,0.29633105704699075,0.34006107380172124
681,0.4248870887320815,-0.5000000000000161,0.8040302522073839,0.2839146276587099,0.3466181316106339
682,0.5531765095817982,-0.5000000000000161,0.8040302522073837,0.2847759979554222,0.349244218910194
683,0.6786120010690796,-0.500000000000016,0.8040302522073837,0.29651106054558174,0.34888010979566003
684,0.6981433534964759,-0.5000000000000159,0.8040302522073834,0.321624885705936,0.3446327363468708
685,0.8872256901991751,-0.5000000000000155,0.804030252207383,0.34727018823088696,0.3408189733428896
686,0.868820677829271,-0.5000000000000152,0.8040302522073826,0.37989877525240295,0.33503156923667937
687,0.5941726422855184,-0.500000000000015,0.8040302522073823,0.41428319261360025,0.3287766339589624
688,0.36021058692861035,-0.5000000000000149,0.8040302522073821,0.41790802993655674,0.3325290044500403
689,0.25274014630277686,-0.5000000000000147,0.804030252207382,0.424361404276201,0.335328411186482
690,0.219034555527642,-0.5000000000000145,0.804030252207382,0.44126866422811245,0.3347380343866405
691,0.07652793808640651,-0.5000000000000145,0.804030252207382,0.47060529849223826,0.3300651607180891
692,0.13006228322044452,-0.5000000000000147,0.8040302522073822,0.47013339931945647,0.3352242943863305
693,0.013679314739783344,-0.5000000000000148,0.8040302522073827,0.4795853180127791,0.3371759970373845
694,0.3209115282666071,-0.5000000000000149,0.804030252207383,0.4979502797907186,0.336354089628326
695,0.3567833743603237,-0.5000000000000149,0.804030252207383,0.525873716762078,0.3325046130094519
696,0.5833431811015948,-0.5000000000000148,0.8040302522073831,0.5516403398871623,0.3294060669668238
697,0.14557362802146778,-0.5000000000000147,0.8040302522073832,0.586510267960593,0.32311810417865605
698,-0.04304162574811657,-0.5000000000000145,0.8040302522073832,0.5700260350003669,0.3331664970135791
699,0.06511081645363716,-0.5000000000000143,0.8040302522073829,0.5542783028945762,0.34303463664320594
700,0.016771027265231664,-0.500000000000014,0.8040302522073824,0.5484242539591203,0.350054180018078
701,0.20226536814663063,-0.5000000000000135,0.8040302522073819,0.5557684661144473,0.3533314607785495
702,0.22842960191750242,-0.5000000000000131,0.8040302522073813,0.5757244522689513,0.35319131304563717
703,0.22720322383689784,-0.5000000000000128,0.8040302522073811,0.6007524020320828,0.35233569245883467
704,0.44492778469102934,-0.5000000000000124,0.8040302522073809,0.6375707135360558,0.3483289516026605
705,0.40600160266328417,-0.500000000000012,0.8040302522073804,0.6865840552263626,0.3408869663175031
706,0.22698601509706265,-0.5000000000000115,0.8040302522073799,0.7428764234345397,0.33143519380168185
707,0.3643291885924623,-0.5000000000000112,0.8040302522073794,0.8061866655720571,0.31962368360675064
708,0.2485639425124923,-0.5000000000000108,0.8040302522073789,0.8416464481237372,0.316204029294254
709,0.6214817227445649,-0.5000000000000103,0.8040302522073783,0.8836830369764522,0.3097635295638203
710,0.7497506763284136,-0.5000000000000098,0.8040302522073779,0.8908219620494418,0.3130378750432072
711,0.6403685496871253,-0.5000000000000093,0.8040302522073773,0.889225856650529,0.31800474643607995
712,0.41961482654436216,-0.5000000000000088,0.8040302522073768,0.8948611888163991,0.3198519980561894
713,0.45257790333647746,-0.5000000000000082,0.8040302522073761,0.9114411487808936,0.3174732914000401
714,0.553200477963801,-0.5000000000000079,0.8040302522073758,0.9010461642919255,0.3230398248076926
715,0.5049230983747891,-0.5000000000000074,0.8040302522073756,0.9035589337983673,0.32389743290187095
716,0.5812827167732684,-0.5000000000000072,0.8040302522073755,0.9036218015057235,0.3251665468838299
717,0.5979042153386742,-0.500000000000007,0.8040302522073753,0.9161086123982103,0.32199006805738284
718,0.5953469236244733,-0.5000000000000068,0.8040302522073751,0.9343563577255996,0.31640471640050255
719,0.6540649802223362,-0.5000000000000066,0.804030252207375,0.9432450053061097,0.3129761138493261
720,0.7772158109985481,-0.5000000000000063,0.8040302522073749,0.9479762282775439,0.30978169897470953
721,0.803600057327229,-0.5000000000000058,0.8040302522073745,0.9149827332851544,0.31721461638299514
722,0.8599064302376196,-0.5000000000000054,0.804030252207374,0.8925041757330049,0.3204211469380983
723,1.1772256567149395,-0.5000000000000051,0.8040302522073735,0.8734020147559972,0.32190460967553053
724,1.1048289161447713,-0.5000000000000047,0.8040302522073729,0.8497869942737313,0.32433887312889803
725,1.1657738231405088,-0.5000000000000043,0.8040302522073726,0.8253667506687132,0.32665274614118817
726,1.154519925543271,-0.5000000000000039,0.8040302522073723,0.8003702281701913,0.3289050545938755
727,1.0913308336834509,-0.5000000000000034,0.8040302522073718,0.7882883189172469,0.3267071378779078
728,1.2731268294447626,-0.5000000000000029,0.8040302522073712,0.7897933258973525,0.31973214288050905
729,0.9976359914967007,-0.5000000000000024,0.8040302522073709,0.7613401396200467,0.3218171170452455
730,0.775027055719614,-0.5000000000000021,0.8040302522073706,0.7461283148970506,0.31900506195918826
731,0.8432789604483427,-0.5000000000000017,0.8040302522073701,0.7193459082752083,0.31920175036890597
732,0.3118761892088081,-0.5000000000000013,0.8040302522073697,0.6951450603512693,0.317823659253599
733,0.5007813582389231,-0.5000000000000009,0.8040302522073692,0.6806096761594731,0.3124934210210773
734,0.41735880437932177,-0.5000000000000006,0.8040302522073691,0.6321596762749851,0.31673942195469723
735,-0.02035023343754444,-0.5000000000000003,0.8040302522073691,0.5741645662800411,0.3231376065964835
736,0.05309187065654175,-0.49999999999999994,0.8040302522073689,0.5214285575762103,0.32729071592295894
737,0.25329689928050214,-0.4999999999999995,0.8040302522073686,0.4802585298044678,0.32732788803534935
738,0.2251797581506201,-0.4999999999999992,0.8040302522073682,0.44252859891666113,0.3259375576498864
739,0.320513385408671,-0.49999999999999895,0.804030252207368,0.3924005222586513,0.32825890473381975
740,0.17541879886478337,-0.49999999999999856,0.8040302522073677,0.3179804448436707,0.3383915850515551
741,0.09317511506343565,-0.49999999999999806,0.8040302522073672,0.255877124351202,0.34461225560826936
742,0.04618326602710043,-0.49999999999999767,0.8040302522073668,0.19951252654312665,0.3494461020490685
743,-0.17697874293772764,-0.49999999999999717,0.8040302522073663,0.1557410438547361,0.3506793357327657
744,-0.004960868223803816,-0.49999999999999667,0.8040302522073658,0.12435461690082879,0.34842311610751847
745,-0.4974267684928155,-0.4999999999999964,0.8040302522073656,0.0939140970145018,0.3466088023884666
746,-0.17665574903550452,-0.4999999999999961,0.8040302522073655,0.056673526753543105,0.34784918684331073
747,-0.2069532307179105,-0.49999999999999606,0.8040302522073656,0.03233523986377023,0.34530263687921703
748,-0.18135091890884755,-0.49999999999999617,0.8040302522073659,0.00647794252589718,0.3438883409581442
749,-0.22129941229497757,-0.49999999999999634,0.8040302522073662,-0.010700699769745676,0.33999680218878564
750,-0.4478960085485772,-0.49999999999999645,0.8040302522073668,-0.054920757713051535,0.34569064630886037
751,-0.49892082680823546,-0.4999999999999966,0.8040302522073672,-0.10172855867240967,0.3528920333075215
752,-0.20087631590831528,-0.4999999999999968,0.8040302522073676,-0.1359992347329417,0.3565885187724477
753,-0.07324945113236525,-0.4999999999999968,0.8040302522073678,-0.16244593320453798,0.3585904235095425
754,-0.3109151862935432,-0.4999999999999968,0.804030252207368,-0.17769909206263762,0.3577533127463179
755,-0.12766866267521293,-0.4999999999999968,0.8040302522073683,-0.1800951663153848,0.35344804184691225
756,-0.04720779710488017,-0.4999999999999968,0.8040302522073683,-0.16980549619061594,0.34559238481373533
757,-0.04877062388319195,-0.4999999999999965,0.804030252207368,-0.14687694394640308,0.33392354510168637
758,-0.03671004332272437,-0.49999999999999634,0.8040302522073678,-0.11339867963683024,0.3186800662639809
759,-0.11770730735626256,-0.49999999999999617,0.8040302522073677,-0.12804737862952711,0.3179833785870801
760,-0.08220134571957402,-0.4999999999999961,0.8040302522073678,-0.1746835619041315,0.3265838981967899
761,-0.2179277587244352,-0.499999999999996,0.8040302522073678,-0.2100276461469148,0.33102676537349596
762,-0.16023631536816285,-0.4999999999999959,0.804030252207368,-0.24098696667125197,0.3338191944454936
763,-0.22485620674642198,-0.4999999999999957,0.8040302522073678,-0.2600705710691256,0.3325813140781885
764,-0.06168595690977083,-0.49999999999999556,0.8040302522073677,-0.26919422400676873,0.32789865245889444
765,-0.20114734590920588,-0.4999999999999953,0.8040302522073675,-0.272569421717142,0.32094216859236174
766,-0.5780729554210068,-0.49999999999999506,0.8040302522073672,-0.28370260909312683,0.31570993941995595
767,-0.8668678303233488,-0.4999999999999946,0.8040302522073668,-0.35187475498337684,0.3275459463406437
768,-0.8351506005458571,-0.4999999999999943,0.8040302522073666,-0.4071976589936041,0.33472992483877995
769,-0.8162912220673044,-0.49999999999999406,0.8040302522073661,-0.45164512837967324,0.3382373893041223
770,-0.5578400462880121,-0.49999999999999384,0.804030252207366,-0.5057551908127872,0.34522503715535213
771,-0.7416112888002575,-0.4999999999999937,0.8040302522073659,-0.5645181593330654,0.35436508915087256
772,-0.8753714919364031,-0.4999999999999935,0.8040302522073657,-0.6117891539106107,0.36035649249455076
773,-1.0316020143355706,-0.4999999999999933,0.8040302522073655,-0.6487341682802105,0.3638183666110184
774,-0.9339101206748508,-0.49999999999999306,0.8040302522073653,-0.6726797601035387,0.3638785856738763
775,-1.1161709087194223,-0.49999999999999295,0.8040302522073652,-0.6837013006281085,0.3605630581694975
776,-1.225781059384255,-0.4999999999999929,0.8040302522073652,-0.7028513265678499,0.3614385364408244
777,-1.0857817314594365,-0.49999999999999284,0.8040302522073652,-0.7140335187149802,0.36067049149358216
778,-1.1042527110550666,-0.4999999999999927,0.8040302522073652,-0.7132241824738147,0.35676312719160885
779,-0.9166719531769827,-0.4999999999999925,0.8040302522073649,-0.6996731742115777,0.34931827891826406
780,-0.8400091481655744,-0.49999999999999234,0.8040302522073646,-0.7031504795638759,0.34861257181715305
781,-0.6088087209965605,-0.4999999999999922,0.8040302522073643,-0.6943981327091874,0.3442757383282271
782,-0.6740080481871594,-0.4999999999999919,0.804030252207364,-0.675572948241509,0.3369001984198672
783,-0.6373710958615763,-0.4999999999999917,0.8040302522073636,-0.6579482341225636,0.33003154145147673
784,-0.5343186649890973,-0.4999999999999917,0.8040302522073636,-0.6563883037522745,0.32826559359004714
785,-0.830694919245166,-0.4999999999999915,0.8040302522073635,-0.643236313728791,0.32226163939033237
786,-0.8022728600010192,-0.49999999999999123,0.8040302522073632,-0.6700669073328398,0.328614416830564
787,-0.6988545947805674,-0.4999999999999912,0.8040302522073633,-0.6895676864511269,0.33216553359208817
788,-0.7503990947428097,-0.49999999999999106,0.8040302522073635,-0.7215086576224584,0.339755395516958
789,-0.9911114662546562,-0.499999999999991,0.8040302522073636,-0.7464733457868022,0.3451868431476657
790,-0.9471565538259383,-0.49999999999999106,0.8040302522073636,-0.7585566252826957,0.34662716448214037
791,-1.3308361316024224,-0.49999999999999095,0.8040302522073633,-0.7675186209846109,0.34756187191734605
792,-0.9913199125959159,-0.499999999999991,0.8040302522073635,-0.7636951904220254,0.3446228645339305
793,-1.0320918067651528,-0.49999999999999106,0.8040302522073635,-0.7511929857458628,0.33914052761829594
794,-1.143552786803078,-0.499999999999991,0.8040302522073635,-0.7352750907238689,0.3326982934667425
795,-1.0441964252678784,-0.49999999999999106,0.8040302522073635,-0.7187252345580508,0.32591639458982047
796,-1.0172175499337648,-0.49999999999999095,0.8040302522073632,-0.7139545943517,0.32253379184436104
797,-0.8544655479860502,-0.49999999999999106,0.8040302522073635,-0.7179306875849011,0.32131608021514835
798,-1.1372568313813913,-0.4999999999999911,0.8040302522073635,-0.7429765692485462,0.32621528569105696
799,-1.2530033213383198,-0.49999999999999123,0.8040302522073636,-0.7671248862767956,0.33032604152259165
800,-1.240864460539401,-0.4999999999999915,0.8040302522073638,-0.7930559457513162,0.3347827155697006
801,-1.0540632115613964,-0.4999999999999918,0.8040302522073641,-0.8067961216739182,0.33507088121051326
802,-1.1355140620533342,-0.4999999999999919,0.8040302522073642,-0.8128767227095572,0.33274938959191896
803,-0.9972190372302878,-0.4999999999999919,0.8040302522073641,-0.8132369196172812,0.3283667682334455
804,-0.9458758573957197,-0.499999999999992,0.8040302522073642,-0.8314058503198175,0.3295914844453257
805,-1.0202161045896765,-0.49999999999999206,0.8040302522073643,-0.8414503439252584,0.3277864037965394
806,-0.8928285233685128,-0.4999999999999921,0.8040302522073643,-0.8529075538176002,0.32605728958044944
807,-0.925713243375639,-0.49999999999999223,0.8040302522073645,-0.8664823743971646,0.3245365314835927
808,-1.2211130744475582,-0.49999999999999245,0.8040302522073647,-0.8849776408340135,0.32406227861771886
809,-1.349084654609973,-0.4999999999999926,0.8040302522073647,-0.9544010737086528,0.3398656302518172
810,-1.3829534521281388,-0.49999999999999284,0.804030252207365,-1.0113946913135,0.35159693610317644
811,-1.5367151639474483,-0.49999999999999295,0.8040302522073651,-1.0560172989086694,0.359706588432119
812,-1.686813235531596,-0.4999999999999932,0.8040302522073655,-1.0953231120892382,0.3670523033279489
813,-1.3354521968779949,-0.4999999999999933,0.8040302522073655,-1.1221574628034323,0.3712199668076253
814,-1.537828017774567,-0.49999999999999345,0.8040302522073656,-1.1363958292319758,0.37227751857342567
815,-1.6768420837853484,-0.49999999999999345,0.8040302522073657,-1.1530867465240948,0.37598161238114075
816,-1.724130107656866,-0.49999999999999345,0.8040302522073656,-1.1595768858257414,0.3776204085319561
817,-1.1504213564164392,-0.49999999999999356,0.8040302522073656,-1.1533277148210483,0.3762595443119323
818,-1.2312817996397032,-0.4999999999999937,0.8040302522073658,-1.14218111796681,0.3748821645044605
819,-1.2201676458599127,-0.4999999999999939,0.804030252207366,-1.1200494904946319,0.37110870291817516
820,-1.3159094998496892,-0.49999999999999417,0.8040302522073661,-1.0872082675788293,0.3649378894333247
821,-1.1272110590324744,-0.49999999999999445,0.8040302522073663,-1.0454397574905454,0.35685053008186307
822,-1.2964961340626562,-0.49999999999999467,0.8040302522073666,-1.0025282965956657,0.34941370912098074
823,-1.5085911989433838,-0.499999999999995,0.804030252207367,-0.9816208124981334,0.3505722185510011
824,-1.4181589952495077,-0.4999999999999954,0.8040302522073673,-0.9520689044182256,0.34941681863902957
825,-1.2782768404653024,-0.49999999999999556,0.8040302522073675,-0.9202970141233604,0.34820001037185744
826,-1.437039479410083,-0.49999999999999595,0.8040302522073678,-0.8875066384148668,0.3472953783724242
827,-1.2848133769816,-0.49999999999999617,0.8040302522073679,-0.8573545774790075,0.3479579319475419
828,-1.095476898182777,-0.4999999999999964,0.804030252207368,-0.8161231409006557,0.3453536484471769
829,-0.9852213464390644,-0.4999999999999968,0.8040302522073682,-0.7688726877393183,0.3411700965253826
830,-0.9892790816051851,-0.4999999999999972,0.8040302522073687,-0.730857154222466,0.34052789332821704
831,-1.0343048507430619,-0.4999999999999974,0.8040302522073689,-0.6934704930341045,0.3404043737588572
832,-0.9053637399293809,-0.49999999999999767,0.8040302522073691,-0.6587076697380776,0.3414851515047004
833,-1.176356045059416,-0.49999999999999795,0.8040302522073692,-0.6125659178545614,0.33896994948116477
834,-0.9018839235053675,-0.4999999999999983,0.8040302522073697,-0.5574524224066861,0.333591066690532
835,-0.8245998130937341,-0.49999999999999867,0.80403025220737,-0.5159789504277298,0.3327715928826619
836,-0.9438872200702862,-0.499999999999999,0.8040302522073702,-0.46182181846227516,0.32756812069651453
837,-1.1989695243112282,-0.49999999999999933,0.8040302522073705,-0.3973855312711418,0.3185547844191733
838,-1.1893044361102882,-0.4999999999999996,0.8040302522073708,-0.3480081091067927,0.31346941357364794
839,-1.1874379338477925,-0.4999999999999997,0.8040302522073709,-0.3192218432216536,0.31366714504741294
840,-0.8758387588064381,-0.49999999999999983,0.804030252207371,-0.29241615107244995,0.3132473789513298
841,-0.9383872973927874,-0.4999999999999999,0.8040302522073708,-0.2581356594581597,0.30918133506327716
842,-0.6962158377223282,-0.49999999999999994,0.8040302522073706,-0.22959370042493152,0.30536268960184626
843,-0.6921227577771893,-0.49999999999999994,0.8040302522073702,-0.22318581684092176,0.3065723617847271
844,-0.6020181870903558,-0.5000000000000001,0.8040302522073703,-0.21379137427625447,0.30512253700522673
845,-0.6827761949424647,-0.5000000000000003,0.8040302522073703,-0.2217576563511595,0.3072007026499129
846,-0.8277037551043118,-0.5000000000000006,0.8040302522073705,-0.23583987308395515,0.3094926015342911
847,-0.9532543025511107,-0.5000000000000008,0.8040302522073706,-0.27259635500961754,0.31735658616562457
848,-0.8966760376589189,-0.5000000000000011,0.8040302522073707,-0.29769448811816807,0.3204697319795427
849,-0.6408051003919386,-0.5000000000000013,0.8040302522073707,-0.32449411712696274,0.32332047882022896
850,-0.5397567481313283,-0.5000000000000014,0.8040302522073708,-0.3496669901787206,0.3249979303949507
851,-0.5213963417907257,-0.5000000000000017,0.804030252207371,-0.3806770574957695,0.328049701733737
852,-0.5830869600731843,-0.5000000000000019,0.8040302522073712,-0.39857852655611814,0.32638661585898304
853,-0.7601183820295205,-0.5000000000000022,0.8040302522073712,-0.4061251367661976,0.32083909994203225
854,-0.7225244372826936,-0.5000000000000026,0.8040302522073715,-0.4229839832401412,0.31751327624514314
855,-0.39718409639496266,-0.5000000000000027,0.8040302522073716,-0.5063082729385774,0.3345372540068773
856,-0.15066997901712628,-0.5000000000000028,0.8040302522073715,-0.5797393660705699,0.34818796003917823
857,-0.5196750316520804,-0.5000000000000029,0.8040302522073715,-0.6408105845072319,0.35815914539403465
858,-0.7154527248173934,-0.5000000000000032,0.8040302522073718,-0.6916533997934604,0.3655565761152638
859,-0.7883799682995333,-0.5000000000000034,0.8040302522073718,-0.7295334521726418,0.3696099238914222
860,-1.0649176618344574,-0.5000000000000036,0.8040302522073719,-0.755023246388036,0.37064387445767527
861,-1.127152401905347,-0.5000000000000039,0.8040302522073721,-0.7675856602576638,0.3684829219764036
862,-1.3853777616833018,-0.5000000000000042,0.8040302522073723,-0.7711221642803515,0.3645177470993054
863,-1.1023263120803675,-0.5000000000000044,0.8040302522073726,-0.7630767129681134,0.35767515706900355
864,-0.9721911961812716,-0.5000000000000048,0.8040302522073729,-0.7559592340014687,0.3522653121399234
865,-0.9643617351946907,-0.5000000000000052,0.8040302522073732,-0.7557759879042142,0.35018108215190374
866,-0.7884441589904541,-0.5000000000000056,0.8040302522073737,-0.7536928912428015,0.34817801688746974
867,-0.8415284280291869,-0.500000000000006,0.8040302522073741,-0.771808604309444,0.35395817450120526
868,-0.7060382033053274,-0.5000000000000063,0.8040302522073743,-0.7771381797972988,0.3560845268046298
869,-0.6942293261725867,-0.5000000000000066,0.8040302522073743,-0.7778557407781391,0.3575734251540903
870,-1.0629913192374558,-0.500000000000007,0.8040302522073748,-0.7730373998094013,0.35815028676953525
871,-0.7793426853474361,-0.5000000000000073,0.8040302522073747,-0.7564419274215873,0.35557599578170196
872,-0.7602682490948408,-0.5000000000000074,0.8040302522073747,-0.7287783856406189,0.35002182343247074
873,-0.8736170189299614,-0.5000000000000077,0.8040302522073747,-0.6909186501340762,0.34160211736498075
874,-0.6944757028718751,-0.5000000000000078,0.8040302522073748,-0.6402900238847538,0.32909972672549476
875,-0.558349939683488,-0.500000000000008,0.8040302522073748,-0.6410318430491563,0.3333928268989044
876,-0.7855054414836785,-0.5000000000000082,0.8040302522073748,-0.6426813211617968,0.33789952618976876
877,-0.7291209340078171,-0.5000000000000085,0.8040302522073751,-0.6518702622595095,0.3451324981013527
878,-0.89352605715259,-0.5000000000000087,0.8040302522073753,-0.6528565830363492,0.35001792157688794
879,-0.688307550521656,-0.5000000000000089,0.8040302522073755,-0.6479855458901425,0.3535831172617446
880,-0.908616595851127,-0.5000000000000091,0.8040302522073755,-0.6301203796812667,0.3534259751237408
881,-0.8508278485530323,-0.5000000000000094,0.8040302522073759,-0.60727888272119,0.3524055146040368
882,-0.7465768518264053,-0.5000000000000099,0.8040302522073763,-0.5723454126084918,0.3479499099087485
883,-0.5874205791991638,-0.5000000000000102,0.8040302522073767,-0.5323848842060878,0.3423866488734978
884,-0.7302230038326998,-0.5000000000000104,0.8040302522073768,-0.5060514265966795,0.34192064072642425
885,-0.7922679933358701,-0.5000000000000107,0.804030252207377,-0.4876855270575032,0.3445698554126499
886,-0.8444459804719405,-0.5000000000000109,0.8040302522073772,-0.4621287080273211,0.34521997116613606
887,-0.7488766544771,-0.500000000000011,0.8040302522073771,-0.42349542221832587,0.34185284629476453
888,-0.7036015688669974,-0.500000000000011,0.8040302522073771,-0.3719847727625396,0.33441555694555364
889,-0.7421680272346322,-0.5000000000000109,0.8040302522073769,-0.33291958940729355,0.33115648701844896
890,-0.5851035766931483,-0.500000000000011,0.8040302522073768,-0.30024348387937894,0.32983672616602094
891,-0.5534353140969402,-0.5000000000000111,0.8040302522073766,-0.289434212473549,0.33552194853544104
892,-0.6572652777584168,-0.5000000000000112,0.8040302522073766,-0.2729651346263927,0.3393431702948158
893,-0.5521959211960711,-0.5000000000000113,0.8040302522073767,-0.2436672229731207,0.33903494995269057
894,-0.6375036272222594,-0.5000000000000114,0.8040302522073767,-0.20266075569876088,0.3349713814972534
895,-0.6071029812212289,-0.5000000000000117,0.8040302522073769,-0.1722656707946633,0.33451408857088855
896,-0.5400362837362364,-0.5000000000000118,0.8040302522073769,-0.13641618295347077,0.33222722388483245
897,-0.389915030607752,-0.5000000000000121,0.8040302522073772,-0.09439583590198866,0.3277613762598127
898,-0.2587281199375929,-0.5000000000000124,0.8040302522073777,-0.03962800785704376,0.3187233348584764
899,0.0562851646846963,-0.5000000000000128,0.8040302522073779,-0.023144301951399594,0.3210670611606211
900,0.31512029709583467,-0.5000000000000131,0.804030252207378,-0.0020971133219199237,0.321177693232912
901,0.5344013002304889,-0.5000000000000134,0.8040302522073784,-9.553002921932736e-05,0.3266967703248774
902,0.2278036096211139,-0.5000000000000138,0.8040302522073788,0.015039528643649873,0.32748208261192446
903,0.3694549451216944,-0.5000000000000141,0.8040302522073791,0.04298085912743141,0.3236796483064708
904,0.6620068991191502,-0.5000000000000145,0.8040302522073797,0.07496613855882067,0.31796804609723045
905,0.434748542789541,-0.5000000000000149,0.8040302522073802,0.07527957206332965,0.32145070656123337
906,0.43396920193319466,-0.5000000000000151,0.8040302522073806,0.06883532244869231,0.3263948054334021
907,0.3646287550808572,-0.5000000000000153,0.8040302522073806,0.06964757132649982,0.32852973578829586
908,0.15273281636609767,-0.5000000000000155,0.8040302522073808,0.08008958603866824,0.3271813665245454
909,0.250508385900298,-0.5000000000000158,0.804030252207381,0.10085342895643885,0.322057275014012
910,0.4688323520626908,-0.5000000000000161,0.8040302522073812,0.10245919522048641,0.3224566506183598
911,0.43069607668070753,-0.5000000000000161,0.804030252207381,0.11085248399436695,0.31999544662374974
912,0.576882553317767,-0.5000000000000162,0.804030252207381,0.11858697365563359,0.31693616665679475
913,0.33722065312418975,-0.5000000000000163,0.8040302522073811,0.08068018594169359,0.32743071396148554
914,0.36071199117709823,-0.5000000000000162,0.804030252207381,0.04887675366840962,0.33554720776637526
915,0.34878797627026986,-0.5000000000000163,0.8040302522073811,0.028413812922998112,0.33992500632914774
916,0.3691369730738312,-0.5000000000000164,0.8040302522073813,0.02118474283387526,0.34009969505674253
917,0.29745667031935114,-0.5000000000000164,0.8040302522073813,0.006278330313221613,0.3432214775980263
918,0.32634420182747076,-0.5000000000000163,0.8040302522073811,-0.0015381275469990496,0.3443813534104488
919,0.190421433724795,-0.5000000000000163,0.804030252207381,-0.01905980553557318,0.34943681030047025
920,0.4112729634939334,-0.5000000000000163,0.8040302522073809,-0.03736799510537575,0.35555188474114763
921,0.43559632732297493,-0.5000000000000164,0.8040302522073808,-0.04286864551223635,0.3581645968191627
922,0.5025916950756865,-0.5000000000000164,0.8040302522073808,-0.036259594597411425,0.3576106321204513
923,0.7176578944231962,-0.5000000000000164,0.8040302522073807,-0.0199869095283141,0.35475043807091944
924,0.831625009098342,-0.5000000000000165,0.8040302522073809,0.0018871141745540035,0.35092967932669367
925,0.6383092637929688,-0.5000000000000167,0.804030252207381,0.03353091438483165,0.3445253007866767
926,0.5787501148937674,-0.5000000000000167,0.804030252207381,0.07369332757739346,0.33572316432381677
927,0.41407580958646917,-0.5000000000000168,0.804030252207381,0.11792433774471127,0.3256447485451041
928,0.2986000370854979,-0.500000000000017,0.8040302522073813,0.175377085856821,0.31076401225391675
929,0.5381115400272523,-0.5000000000000172,0.8040302522073817,0.18170602087609197,0.310473075235394
930,0.6308144567263954,-0.5000000000000173,0.804030252207382,0.19998059215345249,0.3050188533336933
931,0.5805438680885918,-0.5000000000000173,0.804030252207382,0.20343884641097454,0.30230733890764605
932,0.7064706496293097,-0.5000000000000173,0.8040302522073821,0.15218540048026033,0.3142570514384055
933,0.3944533759085018,-0.5000000000000174,0.8040302522073823,0.11401242087748385,0.3208883985520728
934,0.4275551152352061,-0.5000000000000177,0.8040302522073824,0.07217677473216552,0.3279472176710103
935,0.40568349107475427,-0.5000000000000178,0.8040302522073828,0.03986111438929896,0.33153000860237636
936,0.42707745823546023,-0.500000000000018,0.804030252207383,0.008502149254235545,0.3346590055156903
937,0.16010296910727081,-0.500000000000018,0.8040302522073829,-0.013995384035609973,0.33484117399606705
938,0.055376767771030275,-0.500000000000018,0.8040302522073829,-0.025151613219532635,0.3312469986148753
939,0.2719775822277324,-0.500000000000018,0.804030252207383,-0.059050345788185285,0.33507088300876586
940,0.20423945798869045,-0.5000000000000179,0.804030252207383,-0.07981911312944012,0.33451959661751923
941,0.17693943059504852,-0.5000000000000179,0.8040302522073829,-0.0976870249848248,0.3330090365479505
942,-0.07350409710169523,-0.500000000000018,0.8040302522073828,-0.1130272777461762,0.33058344888986924
943,0.005202399397913837,-0.500000000000018,0.8040302522073827,-0.1305744920134217,0.32868669746012635
944,-9.980440257637609e-05,-0.5000000000000178,0.8040302522073826,-0.17007103159157527,0.3337367607043037
945,-0.14184883298546233,-0.5000000000000178,0.8040302522073826,-0.1971387455596611,0.33457601218249367
946,-0.26244173050824526,-0.5000000000000178,0.8040302522073826,-0.21103470801828036,0.3309865386644373
947,-0.1516280761165258,-0.5000000000000178,0.8040302522073826,-0.21208826068938047,0.322922336206182
948,-0.12451139837101831,-0.5000000000000178,0.8040302522073826,-0.2584265770866796,0.32893337258066985
949,-0.23547432486461967,-0.5000000000000177,0.8040302522073826,-0.30181972940465124,0.33365360165273505
950,-0.19349449202194496,-0.5000000000000177,0.8040302522073826,-0.3512091927369152,0.3403354856952356
951,-0.48182855670171254,-0.5000000000000174,0.8040302522073823,-0.40161849003716754,0.3476628093543295
952,-0.5547787255233583,-0.5000000000000173,0.8040302522073824,-0.4410838504549989,0.3518156784747319
953,-0.48324563031205525,-0.500000000000017,0.8040302522073821,-0.4717780661612694,0.3537129634899739
954,-0.6606653368868467,-0.5000000000000168,0.8040302522073819,-0.5004481733009326,0.355827142858173
955,-0.8577652193342821,-0.5000000000000164,0.8040302522073814,-0.5270594294075309,0.35823533351263614
956,-0.9329675024785278,-0.5000000000000161,0.804030252207381,-0.5538172966567024,0.36183428699214276
957,-0.9774618611346242,-0.5000000000000158,0.8040302522073806,-0.567634148564625,0.3620072650161268
958,-0.9081908681278605,-0.5000000000000154,0.8040302522073802,-0.5770267244689234,0.36186581013016217
959,-0.749414957237377,-0.5000000000000152,0.80403025220738,-0.5748609623685911,0.35880048709264606
960,-0.7919606454884515,-0.5000000000000149,0.8040302522073798,-0.5602600077552119,0.352394471367841
961,-0.5480187818949903,-0.5000000000000145,0.8040302522073794,-0.5364091135046357,0.3435691477358044
962,-0.553520039518469,-0.5000000000000142,0.804030252207379,-0.5134465524754133,0.33549979106901195
963,-0.646184638307878,-0.5000000000000139,0.8040302522073786,-0.48303293535219144,0.32493353066731967
964,-0.7379115455843966,-0.5000000000000137,0.8040302522073784,-0.4890570325146306,0.3257910527191982
965,-0.7925183575358778,-0.5000000000000133,0.804030252207378,-0.4835678053053199,0.322342386967519
966,-0.7630516006272712,-0.5000000000000131,0.8040302522073777,-0.49432823734435033,0.32348811261045923
967,-0.7754060819457116,-0.5000000000000127,0.8040302522073772,-0.5044308326509402,0.32377537113336985
968,-0.6458211324872741,-0.5000000000000122,0.8040302522073768,-0.5169625177720589,0.3242352814345866
969,-0.8538683116622563,-0.5000000000000118,0.8040302522073762,-0.5212030424548447,0.32137109580901835
970,-0.7457258092704713,-0.5000000000000112,0.8040302522073755,-0.5141034325035512,0.31403610637918417
971,-0.9628077626042515,-0.5000000000000109,0.8040302522073751,-0.5279433631303313,0.31214906124551417
972,-0.8047264877694944,-0.5000000000000105,0.8040302522073748,-0.5718170929024012,0.3184387585692482
973,-0.8887876237058625,-0.5000000000000102,0.8040302522073742,-0.6036424779860621,0.31987229827170943
974,-0.7643009794267873,-0.5000000000000098,0.8040302522073737,-0.624264943547808,0.31679524762596284
975,-0.7798696690033726,-0.5000000000000094,0.8040302522073735,-0.6757075624040225,0.3226159535236489
976,-0.8465532262785193,-0.500000000000009,0.804030252207373,-0.7345545409621941,0.3301777800716418
977,-0.7718184129218282,-0.5000000000000088,0.8040302522073729,-0.7836533964868283,0.33420142961898863
978,-0.9746954888259456,-0.5000000000000084,0.8040302522073726,-0.8372617738448477,0.3397327959724188
979,-1.2792935899212026,-0.5000000000000082,0.8040302522073722,-0.8891897016236101,0.34494144777601615
980,-1.3156664803693334,-0.500000000000008,0.8040302522073722,-0.9283364341353808,0.34616499920709703
981,-1.5125219977245754,-0.5000000000000078,0.804030252207372,-0.9559138611565681,0.34387255487471724
982,-1.5980169139396958,-0.5000000000000074,0.8040302522073717,-1.0037335367704265,0.3491861398795317
983,-1.6441236196296958,-0.5000000000000072,0.8040302522073713,-1.0491657176804174,0.3543734576525116
984,-1.739922784277508,-0.500000000000007,0.8040302522073711,-1.081820657752395,0.3558838043248218
985,-1.668717710295077,-0.5000000000000069,0.8040302522073711,-1.1099967853116846,0.3567965993240932
986,-1.798868447752365,-0.5000000000000067,0.8040302522073711,-1.1300145163643946,0.3557976877626824
987,-1.727212449011426,-0.5000000000000066,0.8040302522073711,-1.1378710454813803,0.35138234542391
988,-1.4444983518564316,-0.5000000000000064,0.8040302522073711,-1.1674861716310814,0.35568350643490265
989,-1.637488259568154,-0.5000000000000064,0.8040302522073712,-1.2012951169632096,0.3625569708319211
990,-1.525618663949191,-0.5000000000000064,0.8040302522073713,-1.2223671852429578,0.3660041574201887
991,-1.1575330432693391,-0.5000000000000064,0.8040302522073715,-1.2308534197757353,0.3661817975380353
992,-0.8819732035801008,-0.5000000000000066,0.8040302522073717,-1.2476063503848906,0.37097735816004745
993,-1.0178344733350775,-0.5000000000000067,0.804030252207372,-1.2551610283068524,0.373938734445244
994,-1.0256828341585758,-0.5000000000000069,0.8040302522073723,-1.2705257960804146,0.381725351160783
995,-1.116575906066874,-0.500000000000007,0.8040302522073727,-1.301874025100505,0.3979182751063591
996,-0.9531588312736503,-0.500000000000007,0.8040302522073729,-1.3236795041066525,0.41286826467663035
997,-1.1692259123277808,-0.500000000000007,0.804030252207373,-1.3374146346793636,0.42753859838446095
998,-1.125668128100792,-0.5000000000000067,0.8040302522073727,-1.341854691157085,0.4417046760310431
999,-1.2606202142609833,-0.5000000000000066,0.8040302522073725,-1.3392550687574585,0.45665095102818737
1000,-1.0235157149451966,-0.5000000000000064,0.8040302522073723,-1.330568577483314,0.47310613396221557

